Robust and efficient primal-dual Newton-Krylov solvers for viscous-plastic sea-ice models

We present a Newton-Krylov solver for a viscous-plastic sea-ice model. This constitutive relation is commonly used in climate models to describe the material properties of sea ice. Due to the strong nonlinearity introduced by the material law in the momentum equation, the development of fast, robust and scalable solvers is still a substantial challenge. In this paper, we propose a novel primal-dual Newton linearization for the implicitly-in-time discretized momentum equation. Compared to existing methods, it converges faster and more robustly with respect to mesh refinement, and thus enables numerically converged sea-ice simulations at high resolutions. Combined with an algebraic multigrid-preconditioned Krylov method for the linearized systems, which contain strongly varying coefficients, the resulting solver scales well and can be used in parallel. We present experiments for two challenging test problems and study solver performance for problems with up to 8.4 million spatial unknowns.

==> data/2km.csv <==
day,newton,stressvel
0.020833333333333332,140.0,22
0.041666666666666664,112.0,13
0.0625,40.0,11
0.08333333333333333,31.0,11
0.10416666666666666,31.0,11
0.125,14.0,10
0.14583333333333331,12.0,9
0.16666666666666666,10.0,7
0.1875,8.0,6
0.20833333333333331,5.0,5
0.22916666666666666,6.0,6
0.25,6.0,5
0.2708333333333333,6.0,5
0.29166666666666663,10.0,9
0.3125,13.0,10
0.3333333333333333,11.0,10
0.35416666666666663,29.0,10
0.375,8.0,8
0.3958333333333333,11.0,9
0.41666666666666663,15.0,10
0.4375,11.0,8
0.4583333333333333,19.0,10
0.47916666666666663,11.0,8
0.5,6.0,6
0.5208333333333333,6.0,6
0.5416666666666666,10.0,9
0.5625,8.0,7
0.5833333333333333,16.0,11
0.6041666666666666,9.0,8
0.625,7.0,6
0.6458333333333333,11.0,7
0.6666666666666666,15.0,9
0.6875,14.0,10
0.7083333333333333,14.0,9
0.7291666666666666,13.0,6
0.75,12.0,7
0.7708333333333333,11.0,7
0.7916666666666666,11.0,6
0.8125,11.0,6
0.8333333333333333,11.0,8
0.8541666666666666,12.0,9
0.875,16.0,10
0.8958333333333333,16.0,8
0.9166666666666666,17.0,8
0.9375,15.0,8
0.9583333333333333,14.0,7
0.9791666666666666,16.0,9
1.0,12.0,9
1.0208333333333333,19.0,8
1.0416666666666665,19.0,10
1.0625,25.0,14
1.0833333333333333,23.0,11
1.1041666666666665,22.0,10
1.125,19.0,11
1.1458333333333333,23.0,12
1.1666666666666665,28.0,11
1.1875,57.0,8
1.2083333333333333,69.0,11
1.2291666666666665,29.0,9
1.25,17.0,9
1.2708333333333333,18.0,9
1.2916666666666665,13.0,9
1.3125,49.0,11
1.3333333333333333,37.0,12
1.3541666666666665,34.0,10
1.375,34.0,9
1.3958333333333333,19.0,11
1.4166666666666665,22.0,8
1.4375,16.0,9
1.4583333333333333,18.0,9
1.4791666666666665,23.0,9
1.5,27.0,10
1.5208333333333333,10.0,9
1.5416666666666665,16.0,11
1.5625,18.0,10
1.5833333333333333,21.0,9
1.6041666666666665,14.0,8
1.625,25.0,11
1.6458333333333333,21.0,9
1.6666666666666665,12.0,9
1.6875,27.0,8
1.7083333333333333,18.0,9
1.7291666666666665,17.0,8
1.75,28.0,10
1.7708333333333333,10.0,8
1.7916666666666665,39.0,9
1.8125,26.0,9
1.8333333333333333,17.0,9
1.8541666666666665,30.0,9
1.875,24.0,8
1.8958333333333333,14.0,9
1.9166666666666665,19.0,11
1.9375,17.0,10
1.9583333333333333,15.0,11
1.9791666666666665,23.0,9
2.0,16.0,8
2.020833333333333,14.0,8
2.0416666666666665,13.0,9
2.0625,10.0,8
2.083333333333333,13.0,8
2.1041666666666665,13.0,9
2.125,13.0,9
2.145833333333333,8.0,7
2.1666666666666665,11.0,8
2.1875,9.0,8
2.208333333333333,21.0,7
2.2291666666666665,23.0,7
2.25,6.0,8
2.270833333333333,17.0,12
2.2916666666666665,15.0,9
2.3125,15.0,7
2.333333333333333,13.0,10
2.3541666666666665,27.0,11
2.375,12.0,10
2.395833333333333,27.0,8
2.4166666666666665,11.0,7
2.4375,16.0,7
2.458333333333333,14.0,8
2.4791666666666665,20.0,10
2.5,24.0,8
2.520833333333333,7.0,7
2.5416666666666665,13.0,8
2.5625,20.0,13
2.583333333333333,22.0,9
2.6041666666666665,17.0,11
2.625,18.0,11
2.645833333333333,21.0,10
2.6666666666666665,15.0,8
2.6875,18.0,8
2.708333333333333,7.0,9
2.7291666666666665,18.0,11
2.75,13.0,7
2.770833333333333,8.0,8
2.7916666666666665,16.0,11
2.8125,15.0,9
2.833333333333333,20.0,9
2.8541666666666665,14.0,9
2.875,19.0,7
2.895833333333333,14.0,9
2.9166666666666665,18.0,9
2.9375,37.0,8
2.958333333333333,9.0,12
2.9791666666666665,17.0,9
3.0,12.0,7
3.020833333333333,17.0,12
3.0416666666666665,14.0,9
3.0625,20.0,12
3.083333333333333,21.0,9
3.1041666666666665,29.0,10
3.125,28.0,11
3.145833333333333,20.0,9
3.1666666666666665,20.0,9
3.1875,41.0,9
3.208333333333333,36.0,10
3.2291666666666665,34.0,10
3.25,73.0,9
3.270833333333333,23.0,14
3.2916666666666665,25.0,14
3.3125,12.0,11
3.333333333333333,26.0,9
3.3541666666666665,46.0,12
3.375,23.0,11
3.395833333333333,22.0,10
3.4166666666666665,27.0,9
3.4375,22.0,9
3.458333333333333,20.0,9
3.4791666666666665,17.0,7
3.5,26.0,10
3.520833333333333,44.0,9
3.5416666666666665,37.0,10
3.5625,41.0,10
3.583333333333333,20.0,9
3.6041666666666665,26.0,8
3.625,33.0,10
3.645833333333333,31.0,11
3.6666666666666665,29.0,11
3.6875,44.0,12
3.708333333333333,26.0,12
3.7291666666666665,41.0,11
3.75,50.0,12
3.770833333333333,37.0,12
3.7916666666666665,38.0,13
3.8125,107.0,15
3.833333333333333,122.0,14
3.8541666666666665,96.0,14
3.875,108.0,14
3.895833333333333,174.0,10
3.9166666666666665,137.0,10
3.9375,88.0,12
3.958333333333333,76.0,13
3.9791666666666665,82.0,11
4.0,46.0,10
4.020833333333333,35.0,10
4.041666666666666,9.0,12
4.0625,26.0,14
4.083333333333333,74.0,13
4.104166666666666,77.0,13
4.125,48.0,15
4.145833333333333,72.0,16
4.166666666666666,77.0,17
4.1875,77.0,16
4.208333333333333,82.0,12
4.229166666666666,98.0,16
4.25,89.0,19
4.270833333333333,63.0,17
4.291666666666666,81.0,16
4.3125,60.0,18
4.333333333333333,81.0,19
4.354166666666666,86.0,16
4.375,89.0,19
4.395833333333333,84.0,19
4.416666666666666,72.0,20
4.4375,59.0,19
4.458333333333333,104.0,15
4.479166666666666,109.0,17
4.5,200.0,17
4.520833333333333, ,15
4.541666666666666, ,15
4.5625, ,14
4.583333333333333, ,18
4.604166666666666, ,18
4.625, ,18
4.645833333333333, ,16
4.666666666666666, ,15
4.6875, ,20
4.708333333333333, ,15
4.729166666666666, ,20
4.75, ,16
4.770833333333333, ,17
4.791666666666666, ,16
4.8125, ,16
4.833333333333333, ,16
4.854166666666666, ,15
4.875, ,19
4.895833333333333, ,16
4.916666666666666, ,18
4.9375, ,17
4.958333333333333, ,15
4.979166666666666, ,17
5.0, ,19
5.020833333333333, ,21
5.041666666666666, ,14
5.0625, ,14
5.083333333333333, ,13
5.104166666666666, ,14
5.125, ,15
5.145833333333333, ,12
5.166666666666666, ,15
5.1875, ,25
5.208333333333333, ,12
5.229166666666666, ,13
5.25, ,15
5.270833333333333, ,15
5.291666666666666, ,16
5.3125, ,15
5.333333333333333, ,15
5.354166666666666, ,16
5.375, ,23
5.395833333333333, ,18
5.416666666666666, ,19
5.4375, ,16
5.458333333333333, ,22
5.479166666666666, ,16
5.5, ,20
5.520833333333333, ,16
5.541666666666666, ,16
5.5625, ,18
5.583333333333333, ,16
5.604166666666666, ,17
5.625, ,17
5.645833333333333, ,17
5.666666666666666, ,20
5.6875, ,19
5.708333333333333, ,21
5.729166666666666, ,19
5.75, ,18
5.770833333333333, ,19
5.791666666666666, ,19
5.8125, ,20
5.833333333333333, ,23
5.854166666666666, ,23
5.875, ,23
5.895833333333333, ,21
5.916666666666666, ,19
5.9375, ,20
5.958333333333333, ,19
5.979166666666666, ,16
6.0, ,22
6.020833333333333, ,18
6.041666666666666, ,19
6.0625, ,17
6.083333333333333, ,16
6.104166666666666, ,18
6.125, ,17
6.145833333333333, ,16
6.166666666666666, ,16
6.1875, ,14
6.208333333333333, ,12
6.229166666666666, ,12
6.25, ,14
6.270833333333333, ,13
6.291666666666666, ,9
6.3125, ,10
6.333333333333333, ,11
6.354166666666666, ,10
6.375, ,12
6.395833333333333, ,11
6.416666666666666, ,12
6.4375, ,10
6.458333333333333, ,12
6.479166666666666, ,14
6.5, ,12
6.520833333333333, ,10
6.541666666666666, ,12
6.5625, ,14
6.583333333333333, ,13
6.604166666666666, ,14
6.625, ,13
6.645833333333333, ,14
6.666666666666666, ,9
6.6875, ,12
6.708333333333333, ,10
6.729166666666666, ,10
6.75, ,9
6.770833333333333, ,8
6.791666666666666, ,9
6.8125, ,9
6.833333333333333, ,9
6.854166666666666, ,9
6.875, ,9
6.895833333333333, ,9
6.916666666666666, ,10
6.9375, ,10
6.958333333333333, ,10
6.979166666666666, ,8
7.0, ,8
7.020833333333333, ,9
7.041666666666666, ,9
7.0625, ,11
7.083333333333333, ,8
7.104166666666666, ,8
7.125, ,10
7.145833333333333, ,10
7.166666666666666, ,10
7.1875, ,10
7.208333333333333, ,11
7.229166666666666, ,10
7.25, ,11
7.270833333333333, ,10
7.291666666666666, ,11
7.3125, ,9
7.333333333333333, ,11
7.354166666666666, ,12
7.375, ,9
7.395833333333333, ,8
7.416666666666666, ,9
7.4375, ,10
7.458333333333333, ,10
7.479166666666666, ,12
7.5, ,11
7.520833333333333, ,9
7.541666666666666, ,10
7.5625, ,11
7.583333333333333, ,9
7.604166666666666, ,10
7.625, ,10
7.645833333333333, ,9
7.666666666666666, ,9
7.6875, ,9
7.708333333333333, ,10
7.729166666666666, ,10
7.75, ,10
7.770833333333333, ,9
7.791666666666666, ,10
7.8125, ,12
7.833333333333333, ,12
7.854166666666666, ,12
7.875, ,10
7.895833333333333, ,10
7.916666666666666, ,11
7.9375, ,10
7.958333333333333, ,11
7.979166666666666, ,11
8.0, ,10
8.020833333333332, ,11
8.041666666666666, ,9
8.0625, ,9
8.083333333333332, ,9
8.104166666666666, ,10


==> data/4km.csv <==
day,newton,stressvel
0.020833333333333332,94.0,21
0.041666666666666664,32.0,11
0.0625,21.0,11
0.08333333333333333,18.0,10
0.10416666666666666,16.0,10
0.125,13.0,9
0.14583333333333331,8.0,7
0.16666666666666666,8.0,6
0.1875,6.0,5
0.20833333333333331,5.0,4
0.22916666666666666,5.0,4
0.25,4.0,4
0.2708333333333333,4.0,4
0.29166666666666663,4.0,4
0.3125,5.0,4
0.3333333333333333,5.0,4
0.35416666666666663,5.0,4
0.375,4.0,4
0.3958333333333333,4.0,4
0.41666666666666663,4.0,4
0.4375,5.0,5
0.4583333333333333,7.0,6
0.47916666666666663,5.0,4
0.5,5.0,4
0.5208333333333333,4.0,4
0.5416666666666666,4.0,4
0.5625,5.0,4
0.5833333333333333,5.0,4
0.6041666666666666,4.0,4
0.625,5.0,4
0.6458333333333333,13.0,10
0.6666666666666666,6.0,5
0.6875,4.0,5
0.7083333333333333,6.0,5
0.7291666666666666,9.0,9
0.75,5.0,5
0.7708333333333333,5.0,5
0.7916666666666666,4.0,5
0.8125,5.0,5
0.8333333333333333,5.0,5
0.8541666666666666,5.0,5
0.875,5.0,5
0.8958333333333333,5.0,5
0.9166666666666666,5.0,5
0.9375,5.0,5
0.9583333333333333,5.0,5
0.9791666666666666,5.0,5
1.0,5.0,6
1.0208333333333333,5.0,6
1.0416666666666665,5.0,6
1.0625,5.0,6
1.0833333333333333,5.0,6
1.1041666666666665,5.0,5
1.125,5.0,5
1.1458333333333333,13.0,11
1.1666666666666665,10.0,8
1.1875,5.0,6
1.2083333333333333,5.0,7
1.2291666666666665,11.0,7
1.25,12.0,6
1.2708333333333333,12.0,6
1.2916666666666665,16.0,7
1.3125,12.0,6
1.3333333333333333,14.0,8
1.3541666666666665,10.0,8
1.375,6.0,6
1.3958333333333333,15.0,9
1.4166666666666665,10.0,7
1.4375,6.0,8
1.4583333333333333,11.0,9
1.4791666666666665,10.0,6
1.5,5.0,6
1.5208333333333333,5.0,7
1.5416666666666665,5.0,8
1.5625,6.0,6
1.5833333333333333,12.0,8
1.6041666666666665,11.0,8
1.625,13.0,8
1.6458333333333333,5.0,6
1.6666666666666665,5.0,6
1.6875,8.0,9
1.7083333333333333,8.0,8
1.7291666666666665,5.0,6
1.75,18.0,8
1.7708333333333333,10.0,7
1.7916666666666665,9.0,8
1.8125,12.0,6
1.8333333333333333,5.0,7
1.8541666666666665,6.0,5
1.875,5.0,6
1.8958333333333333,12.0,8
1.9166666666666665,6.0,6
1.9375,6.0,7
1.9583333333333333,6.0,7
1.9791666666666665,6.0,7
2.0,7.0,6
2.020833333333333,5.0,5
2.0416666666666665,6.0,8
2.0625,5.0,5
2.083333333333333,5.0,5
2.1041666666666665,7.0,6
2.125,6.0,8
2.145833333333333,5.0,5
2.1666666666666665,7.0,7
2.1875,6.0,6
2.208333333333333,6.0,7
2.2291666666666665,8.0,6
2.25,5.0,5
2.270833333333333,6.0,5
2.2916666666666665,8.0,8
2.3125,6.0,5
2.333333333333333,11.0,9
2.3541666666666665,8.0,6
2.375,7.0,9
2.395833333333333,10.0,7
2.4166666666666665,5.0,5
2.4375,7.0,6
2.458333333333333,6.0,5
2.4791666666666665,7.0,9
2.5,9.0,7
2.520833333333333,6.0,6
2.5416666666666665,5.0,5
2.5625,5.0,5
2.583333333333333,7.0,9
2.6041666666666665,10.0,8
2.625,6.0,5
2.645833333333333,5.0,5
2.6666666666666665,5.0,5
2.6875,7.0,10
2.708333333333333,9.0,8
2.7291666666666665,11.0,6
2.75,5.0,5
2.770833333333333,5.0,6
2.7916666666666665,7.0,10
2.8125,9.0,7
2.833333333333333,11.0,8
2.8541666666666665,7.0,5
2.875,8.0,6
2.895833333333333,8.0,10
2.9166666666666665,6.0,7
2.9375,13.0,6
2.958333333333333,13.0,8
2.9791666666666665,9.0,9
3.0,5.0,6
3.020833333333333,6.0,8
3.0416666666666665,8.0,6
3.0625,8.0,7
3.083333333333333,5.0,5
3.1041666666666665,6.0,6
3.125,8.0,8
3.145833333333333,10.0,8
3.1666666666666665,6.0,6
3.1875,6.0,6
3.208333333333333,14.0,9
3.2291666666666665,11.0,6
3.25,9.0,7
3.270833333333333,7.0,10
3.2916666666666665,6.0,9
3.3125,20.0,7
3.333333333333333,19.0,10
3.3541666666666665,8.0,7
3.375,6.0,8
3.395833333333333,6.0,7
3.4166666666666665,6.0,6
3.4375,13.0,7
3.458333333333333,8.0,7
3.4791666666666665,5.0,5
3.5,5.0,5
3.520833333333333,7.0,7
3.5416666666666665,7.0,6
3.5625,12.0,8
3.583333333333333,6.0,8
3.6041666666666665,8.0,7
3.625,9.0,9
3.645833333333333,18.0,9
3.6666666666666665,24.0,9
3.6875,26.0,10
3.708333333333333,39.0,11
3.7291666666666665,41.0,11
3.75,25.0,12
3.770833333333333,36.0,12
3.7916666666666665,27.0,11
3.8125,29.0,12
3.833333333333333,55.0,13
3.8541666666666665,49.0,12
3.875,59.0,13
3.895833333333333,41.0,10
3.9166666666666665,53.0,10
3.9375,45.0,9
3.958333333333333,30.0,8
3.9791666666666665,75.0,8
4.0,24.0,8
4.020833333333333,24.0,9
4.041666666666666,8.0,11
4.0625,9.0,12
4.083333333333333,10.0,12
4.104166666666666,43.0,12
4.125,29.0,10
4.145833333333333,28.0,13
4.166666666666666,54.0,16
4.1875,41.0,13
4.208333333333333,44.0,14
4.229166666666666,28.0,13
4.25,44.0,13
4.270833333333333,28.0,12
4.291666666666666,16.0,9
4.3125,19.0,9
4.333333333333333,19.0,12
4.354166666666666,11.0,8
4.375,18.0,9
4.395833333333333,28.0,13
4.416666666666666,33.0,13
4.4375,40.0,14
4.458333333333333,19.0,12
4.479166666666666,49.0,14
4.5,30.0,13
4.520833333333333,59.0,15
4.541666666666666,39.0,12
4.5625,53.0,13
4.583333333333333,29.0,12
4.604166666666666,74.0,13
4.625,33.0,14
4.645833333333333,69.0,14
4.666666666666666,67.0,13
4.6875,60.0,15
4.708333333333333,33.0,14
4.729166666666666,67.0,14
4.75,52.0,15
4.770833333333333,34.0,17
4.791666666666666,44.0,16
4.8125,48.0,12
4.833333333333333,25.0,13
4.854166666666666,64.0,12
4.875,48.0,12
4.895833333333333,52.0,13
4.916666666666666,56.0,12
4.9375,33.0,12
4.958333333333333,44.0,12
4.979166666666666,57.0,15
5.0,42.0,14
5.020833333333333,31.0,14
5.041666666666666,60.0,14
5.0625,48.0,14
5.083333333333333,48.0,12
5.104166666666666,58.0,11
5.125,38.0,13
5.145833333333333,48.0,12
5.166666666666666,28.0,11
5.1875,25.0,13
5.208333333333333,52.0,12
5.229166666666666,33.0,11
5.25,25.0,9
5.270833333333333,32.0,13
5.291666666666666,83.0,12
5.3125,41.0,15
5.333333333333333,59.0,13
5.354166666666666,51.0,13
5.375,62.0,12
5.395833333333333,46.0,13
5.416666666666666,34.0,16
5.4375,37.0,15
5.458333333333333,100.0,13
5.479166666666666,43.0,13
5.5,38.0,13
5.520833333333333,58.0,15
5.541666666666666,54.0,17
5.5625,75.0,18
5.583333333333333,76.0,26
5.604166666666666,100.0,22
5.625,61.0,22
5.645833333333333,64.0,15
5.666666666666666,76.0,17
5.6875,84.0,23
5.708333333333333,32.0,18
5.729166666666666,200.0,18
5.75, ,19
5.770833333333333, ,24
5.791666666666666, ,18
5.8125, ,18
5.833333333333333, ,15
5.854166666666666, ,19
5.875, ,18
5.895833333333333, ,18
5.916666666666666, ,21
5.9375, ,17
5.958333333333333, ,21
5.979166666666666, ,17
6.0, ,16
6.020833333333333, ,17
6.041666666666666, ,23
6.0625, ,17
6.083333333333333, ,13
6.104166666666666, ,16
6.125, ,14
6.145833333333333, ,13
6.166666666666666, ,9
6.1875, ,9
6.208333333333333, ,12
6.229166666666666, ,10
6.25, ,7
6.270833333333333, ,6
6.291666666666666, ,7
6.3125, ,6
6.333333333333333, ,5
6.354166666666666, ,7
6.375, ,6
6.395833333333333, ,5
6.416666666666666, ,5
6.4375, ,6
6.458333333333333, ,7
6.479166666666666, ,7
6.5, ,5
6.520833333333333, ,7
6.541666666666666, ,6
6.5625, ,6
6.583333333333333, ,6
6.604166666666666, ,7
6.625, ,6
6.645833333333333, ,6
6.666666666666666, ,6
6.6875, ,7
6.708333333333333, ,6
6.729166666666666, ,6
6.75, ,6
6.770833333333333, ,7
6.791666666666666, ,7
6.8125, ,5
6.833333333333333, ,6
6.854166666666666, ,7
6.875, ,7
6.895833333333333, ,6
6.916666666666666, ,5
6.9375, ,6
6.958333333333333, ,7
6.979166666666666, ,7
7.0, ,6
7.020833333333333, ,6
7.041666666666666, ,6
7.0625, ,7
7.083333333333333, ,6
7.104166666666666, ,5
7.125, ,6
7.145833333333333, ,6
7.166666666666666, ,7
7.1875, ,6
7.208333333333333, ,5
7.229166666666666, ,5
7.25, ,5
7.270833333333333, ,7
7.291666666666666, ,6
7.3125, ,5
7.333333333333333, ,5
7.354166666666666, ,5
7.375, ,5
7.395833333333333, ,5
7.416666666666666, ,6
7.4375, ,5
7.458333333333333, ,5
7.479166666666666, ,5
7.5, ,5
7.520833333333333, ,6
7.541666666666666, ,5
7.5625, ,5
7.583333333333333, ,5
7.604166666666666, ,5
7.625, ,5
7.645833333333333, ,6
7.666666666666666, ,5
7.6875, ,5
7.708333333333333, ,5
7.729166666666666, ,5
7.75, ,5
7.770833333333333, ,5
7.791666666666666, ,5
7.8125, ,5
7.833333333333333, ,5
7.854166666666666, ,5
7.875, ,5
7.895833333333333, ,5
7.916666666666666, ,5
7.9375, ,5
7.958333333333333, ,5
7.979166666666666, ,6
8.0, ,7
8.020833333333332, ,7
8.041666666666666, ,6
8.0625, ,5
8.083333333333332, ,6
8.104166666666666, ,5


==> data/4km_deltamin2e-10.csv <==
day,newton,stressvel
0.020833333333333332,200,23
0.041666666666666664, ,13
0.0625, ,15
0.08333333333333333, ,14
0.10416666666666666, ,14
0.125, ,13
0.14583333333333331, ,11
0.16666666666666666, ,11
0.1875, ,12
0.20833333333333331, ,11
0.22916666666666666, ,12
0.25, ,10
0.2708333333333333, ,6
0.29166666666666663, ,9
0.3125, ,11
0.3333333333333333, ,12
0.35416666666666663, ,10
0.375, ,6
0.3958333333333333, ,5
0.41666666666666663, ,5
0.4375, ,5
0.4583333333333333, ,11
0.47916666666666663, ,11
0.5, ,11
0.5208333333333333, ,6
0.5416666666666666, ,5
0.5625, ,5
0.5833333333333333, ,12
0.6041666666666666, ,10
0.625, ,5
0.6458333333333333, ,6
0.6666666666666666, ,10
0.6875, ,7
0.7083333333333333, ,7
0.7291666666666666, ,5
0.75, ,10
0.7708333333333333, ,10
0.7916666666666666, ,5
0.8125, ,6
0.8333333333333333, ,6
0.8541666666666666, ,6
0.875, ,6
0.8958333333333333, ,6
0.9166666666666666, ,6
0.9375, ,7
0.9583333333333333, ,7
0.9791666666666666, ,8
1.0, ,8
1.0208333333333333, ,9
1.0416666666666665, ,10
1.0625, ,13
1.0833333333333333, ,13
1.1041666666666665, ,8
1.125, ,7
1.1458333333333333, ,9
1.1666666666666665, ,13
1.1875, ,14
1.2083333333333333, ,10
1.2291666666666665, ,10
1.25, ,10
1.2708333333333333, ,9
1.2916666666666665, ,11
1.3125, ,20
1.3333333333333333, ,11
1.3541666666666665, ,9
1.375, ,11
1.3958333333333333, ,11
1.4166666666666665, ,12
1.4375, ,11
1.4583333333333333, ,10
1.4791666666666665, ,6
1.5, ,6
1.5208333333333333, ,12
1.5416666666666665, ,9
1.5625, ,6
1.5833333333333333, ,8
1.6041666666666665, ,14
1.625, ,7
1.6458333333333333, ,12
1.6666666666666665, ,9
1.6875, ,9
1.7083333333333333, ,12
1.7291666666666665, ,8
1.75, ,13
1.7708333333333333, ,10
1.7916666666666665, ,7
1.8125, ,11
1.8333333333333333, ,10
1.8541666666666665, ,7
1.875, ,11
1.8958333333333333, ,12
1.9166666666666665, ,10
1.9375, ,8
1.9583333333333333, ,12
1.9791666666666665, ,10
2.0, ,10
2.020833333333333, ,11
2.0416666666666665, ,11
2.0625, ,8
2.083333333333333, ,12
2.1041666666666665, ,10
2.125, ,13
2.145833333333333, ,10
2.1666666666666665, ,12
2.1875, ,11
2.208333333333333, ,12
2.2291666666666665, ,11
2.25, ,10
2.270833333333333, ,6
2.2916666666666665, ,10
2.3125, ,8
2.333333333333333, ,10
2.3541666666666665, ,10
2.375, ,12
2.395833333333333, ,11
2.4166666666666665, ,10
2.4375, ,8
2.458333333333333, ,10
2.4791666666666665, ,11
2.5, ,9
2.520833333333333, ,9
2.5416666666666665, ,8
2.5625, ,13
2.583333333333333, ,11
2.6041666666666665, ,9
2.625, ,8
2.645833333333333, ,10
2.6666666666666665, ,11
2.6875, ,12
2.708333333333333, ,8
2.7291666666666665, ,7
2.75, ,6
2.770833333333333, ,7
2.7916666666666665, ,13
2.8125, ,9
2.833333333333333, ,8
2.8541666666666665, ,9
2.875, ,7
2.895833333333333, ,12
2.9166666666666665, ,10
2.9375, ,8
2.958333333333333, ,10
2.9791666666666665, ,12
3.0, ,7
3.020833333333333, ,10
3.0416666666666665, ,10
3.0625, ,10
3.083333333333333, ,9
3.1041666666666665, ,9
3.125, ,10
3.145833333333333, ,12
3.1666666666666665, ,11
3.1875, ,13
3.208333333333333, ,10
3.2291666666666665, ,9
3.25, ,8
3.270833333333333, ,13
3.2916666666666665, ,12
3.3125, ,12
3.333333333333333, ,14
3.3541666666666665, ,11
3.375, ,13
3.395833333333333, ,11
3.4166666666666665, ,9
3.4375, ,9
3.458333333333333, ,11
3.4791666666666665, ,10
3.5, ,8
3.520833333333333, ,9
3.5416666666666665, ,12
3.5625, ,10
3.583333333333333, ,13
3.6041666666666665, ,12
3.625, ,12
3.645833333333333, ,15
3.6666666666666665, ,13
3.6875, ,14
3.708333333333333, ,14
3.7291666666666665, ,14
3.75, ,15
3.770833333333333, ,14
3.7916666666666665, ,15
3.8125, ,15
3.833333333333333, ,16
3.8541666666666665, ,15
3.875, ,14
3.895833333333333, ,13
3.9166666666666665, ,12
3.9375, ,11
3.958333333333333, ,9
3.9791666666666665, ,9
4.0, ,9
4.020833333333333, ,10
4.041666666666666, ,14
4.0625, ,17
4.083333333333333, ,15
4.104166666666666, ,15
4.125, ,18
4.145833333333333, ,17
4.166666666666666, ,14
4.1875, ,17
4.208333333333333, ,18
4.229166666666666, ,17
4.25, ,14
4.270833333333333, ,12
4.291666666666666, ,11
4.3125, ,13
4.333333333333333, ,15
4.354166666666666, ,10
4.375, ,11
4.395833333333333, ,10
4.416666666666666, ,17
4.4375, ,19
4.458333333333333, ,13
4.479166666666666, ,18
4.5, ,14
4.520833333333333, ,15
4.541666666666666, ,12
4.5625, ,16
4.583333333333333, ,15
4.604166666666666, ,15
4.625, ,16
4.645833333333333, ,22
4.666666666666666, ,16
4.6875, ,20
4.708333333333333, ,16
4.729166666666666, ,19
4.75, ,14
4.770833333333333, ,20
4.791666666666666, ,18
4.8125, ,20
4.833333333333333, ,16
4.854166666666666, ,13
4.875, ,16
4.895833333333333, ,16
4.916666666666666, ,16
4.9375, ,17
4.958333333333333, ,16
4.979166666666666, ,17
5.0, ,18
5.020833333333333, ,16
5.041666666666666, ,16
5.0625, ,16
5.083333333333333, ,15
5.104166666666666, ,15
5.125, ,18
5.145833333333333, ,16
5.166666666666666, ,12
5.1875, ,16
5.208333333333333, ,11
5.229166666666666, ,19
5.25, ,17
5.270833333333333, ,15
5.291666666666666, ,14
5.3125, ,16
5.333333333333333, ,16
5.354166666666666, ,15
5.375, ,15
5.395833333333333, ,18
5.416666666666666, ,16
5.4375, ,36
5.458333333333333, ,23
5.479166666666666, ,16
5.5, ,20
5.520833333333333, ,14
5.541666666666666, ,18
5.5625, ,19
5.583333333333333, ,17
5.604166666666666, ,17
5.625, ,20
5.645833333333333, ,20
5.666666666666666, ,17
5.6875, ,19
5.708333333333333, ,20
5.729166666666666, ,19
5.75, ,25
5.770833333333333, ,17
5.791666666666666, ,20
5.8125, ,21
5.833333333333333, ,22
5.854166666666666, ,20
5.875, ,25
5.895833333333333, ,22
5.916666666666666, ,23
5.9375, ,25
5.958333333333333, ,18
5.979166666666666, ,19
6.0, ,21
6.020833333333333, ,17
6.041666666666666, ,17
6.0625, ,16
6.083333333333333, ,19
6.104166666666666, ,18
6.125, ,13
6.145833333333333, ,15
6.166666666666666, ,8
6.1875, ,11
6.208333333333333, ,10
6.229166666666666, ,10
6.25, ,8
6.270833333333333, ,8
6.291666666666666, ,9
6.3125, ,8
6.333333333333333, ,10
6.354166666666666, ,9
6.375, ,10
6.395833333333333, ,8
6.416666666666666, ,8
6.4375, ,11
6.458333333333333, ,9
6.479166666666666, ,10
6.5, ,12
6.520833333333333, ,10
6.541666666666666, ,9
6.5625, ,10
6.583333333333333, ,7
6.604166666666666, ,10
6.625, ,9
6.645833333333333, ,9
6.666666666666666, ,9
6.6875, ,10
6.708333333333333, ,9
6.729166666666666, ,9
6.75, ,8
6.770833333333333, ,8
6.791666666666666, ,9
6.8125, ,7
6.833333333333333, ,9
6.854166666666666, ,8
6.875, ,10
6.895833333333333, ,7
6.916666666666666, ,9
6.9375, ,10
6.958333333333333, ,10
6.979166666666666, ,9
7.0, ,8
7.020833333333333, ,7
7.041666666666666, ,9
7.0625, ,10
7.083333333333333, ,11
7.104166666666666, ,9
7.125, ,8
7.145833333333333, ,7
7.166666666666666, ,10
7.1875, ,9
7.208333333333333, ,12
7.229166666666666, ,9
7.25, ,8
7.270833333333333, ,8
7.291666666666666, ,11
7.3125, ,8
7.333333333333333, ,9
7.354166666666666, ,7
7.375, ,11
7.395833333333333, ,10
7.416666666666666, ,12
7.4375, ,9
7.458333333333333, ,6
7.479166666666666, ,10
7.5, ,9
7.520833333333333, ,8
7.541666666666666, ,9
7.5625, ,10
7.583333333333333, ,6
7.604166666666666, ,9
7.625, ,8
7.645833333333333, ,10
7.666666666666666, ,6
7.6875, ,6
7.708333333333333, ,9
7.729166666666666, ,8
7.75, ,6
7.770833333333333, ,7
7.791666666666666, ,10
7.8125, ,10
7.833333333333333, ,8
7.854166666666666, ,6
7.875, ,7
7.895833333333333, ,9
7.916666666666666, ,10
7.9375, ,8
7.958333333333333, ,7
7.979166666666666, ,8
8.0, ,8
8.020833333333332, ,6
8.041666666666666, ,8
8.0625, ,6
8.083333333333332, ,8
8.104166666666666, ,7


==> data/4km_smallerdt.csv <==
day,newton,stressvel
0.010416666666666666,52,19
0.020833333333333332,4,4
0.03125,5,4
0.041666666666666664,5,4
0.05208333333333333,5,4
0.0625,7,6
0.07291666666666666,7,6
0.08333333333333333,6,5
0.09375,5,4
0.10416666666666666,5,4
0.11458333333333333,4,4
0.125,4,4
0.13541666666666666,4,4
0.14583333333333331,8,8
0.15625,11,10
0.16666666666666666,5,5
0.17708333333333331,13,9
0.1875,5,5
0.19791666666666666,14,9
0.20833333333333331,5,5
0.21875,4,4
0.22916666666666666,4,4
0.23958333333333331,4,4
0.25,4,4
0.26041666666666663,4,4
0.2708333333333333,4,4
0.28125,4,4
0.29166666666666663,4,4
0.3020833333333333,4,4
0.3125,4,4
0.32291666666666663,4,4
0.3333333333333333,4,4
0.34375,4,4
0.35416666666666663,4,4
0.3645833333333333,4,4
0.375,4,4
0.38541666666666663,4,4
0.3958333333333333,4,4
0.40625,4,4
0.41666666666666663,4,4
0.4270833333333333,4,4
0.4375,4,4
0.44791666666666663,4,4
0.4583333333333333,4,4
0.46875,4,4
0.47916666666666663,4,4
0.4895833333333333,4,4
0.5,4,4
0.5104166666666666,5,5
0.5208333333333333,5,4
0.53125,5,4
0.5416666666666666,4,4
0.5520833333333333,4,4
0.5625,4,4
0.5729166666666666,4,4
0.5833333333333333,4,4
0.59375,4,4
0.6041666666666666,4,4
0.6145833333333333,4,4
0.625,4,4
0.6354166666666666,4,4
0.6458333333333333,4,4
0.65625,5,5
0.6666666666666666,5,5
0.6770833333333333,5,4
0.6875,4,4
0.6979166666666666,4,4
0.7083333333333333,5,4
0.71875,4,4
0.7291666666666666,4,4
0.7395833333333333,4,4
0.75,4,4
0.7604166666666666,4,4
0.7708333333333333,4,4
0.78125,4,4
0.7916666666666666,5,4
0.8020833333333333,4,4
0.8125,4,4
0.8229166666666666,4,4
0.8333333333333333,4,4
0.84375,4,4
0.8541666666666666,4,4
0.8645833333333333,5,5
0.875,4,4
0.8854166666666666,4,4
0.8958333333333333,5,4
0.90625,4,4
0.9166666666666666,5,4
0.9270833333333333,4,4
0.9375,4,4
0.9479166666666666,5,4
0.9583333333333333,4,4
0.96875,4,4
0.9791666666666666,5,4
0.9895833333333333,4,4
1.0,4,4
1.0104166666666665,4,4
1.0208333333333333,5,4
1.03125,5,4
1.0416666666666665,4,4
1.0520833333333333,5,5
1.0625,6,6
1.0729166666666665,13,10
1.0833333333333333,7,7
1.09375,5,5
1.1041666666666665,5,5
1.1145833333333333,5,4
1.125,4,4
1.1354166666666665,7,6
1.1458333333333333,7,6
1.15625,11,10
1.1666666666666665,7,6
1.1770833333333333,5,4
1.1875,6,6
1.1979166666666665,5,5
1.2083333333333333,5,4
1.21875,8,6
1.2291666666666665,5,5
1.2395833333333333,4,4
1.25,7,6
1.2604166666666665,5,6
1.2708333333333333,6,6
1.28125,5,5
1.2916666666666665,6,6
1.3020833333333333,8,6
1.3125,5,5
1.3229166666666665,6,6
1.3333333333333333,6,7
1.34375,4,4
1.3541666666666665,7,6
1.3645833333333333,5,5
1.375,6,7
1.3854166666666665,9,6
1.3958333333333333,5,5
1.40625,7,6
1.4166666666666665,5,5
1.4270833333333333,6,7
1.4375,7,6
1.4479166666666665,5,5
1.4583333333333333,6,7
1.46875,8,6
1.4791666666666665,5,5
1.4895833333333333,7,6
1.5,5,5
1.5104166666666665,5,5
1.5208333333333333,6,5
1.53125,5,5
1.5416666666666665,5,5
1.5520833333333333,8,6
1.5625,6,7
1.5729166666666665,8,6
1.5833333333333333,5,4
1.59375,6,6
1.6041666666666665,7,6
1.6145833333333333,5,4
1.625,5,4
1.6354166666666665,9,6
1.6458333333333333,5,5
1.65625,8,6
1.6666666666666665,5,5
1.6770833333333333,5,4
1.6875,6,5
1.6979166666666665,4,4
1.7083333333333333,5,5
1.71875,6,6
1.7291666666666665,5,5
1.7395833333333333,7,6
1.75,5,5
1.7604166666666665,5,5
1.7708333333333333,6,5
1.78125,4,4
1.7916666666666665,5,5
1.8020833333333333,5,5
1.8125,5,5
1.8229166666666665,8,6
1.8333333333333333,5,5
1.84375,5,5
1.8541666666666665,5,5
1.8645833333333333,4,4
1.875,5,5
1.8854166666666665,5,5
1.8958333333333333,6,5
1.90625,8,6
1.9166666666666665,5,5
1.9270833333333333,5,5
1.9375,5,5
1.9479166666666665,5,5
1.9583333333333333,5,5
1.96875,5,5
1.9791666666666665,6,5
1.9895833333333333,8,6
2.0,5,4
2.0104166666666665,4,5
2.020833333333333,6,7
2.03125,5,6
2.0416666666666665,5,5
2.052083333333333,7,6
2.0625,6,5
2.0729166666666665,9,6
2.083333333333333,4,4
2.09375,5,4
2.1041666666666665,9,6
2.114583333333333,6,5
2.125,5,6
2.1354166666666665,5,4
2.145833333333333,5,5
2.15625,5,5
2.1666666666666665,6,6
2.177083333333333,5,4
2.1875,6,6
2.1979166666666665,5,5
2.208333333333333,5,4
2.21875,4,4
2.2291666666666665,6,6
2.239583333333333,4,4
2.25,6,5
2.2604166666666665,5,4
2.270833333333333,6,6
2.28125,5,6
2.2916666666666665,5,5
2.302083333333333,6,5
2.3125,5,4
2.3229166666666665,4,4
2.333333333333333,5,4
2.34375,5,4
2.3541666666666665,5,5
2.364583333333333,5,4
2.375,5,5
2.3854166666666665,5,5
2.395833333333333,5,4
2.40625,4,4
2.4166666666666665,5,5
2.427083333333333,5,5
2.4375,5,5
2.4479166666666665,5,5
2.458333333333333,5,5
2.46875,5,4
2.4791666666666665,8,6
2.489583333333333,9,9
2.5,7,6
2.5104166666666665,4,4
2.520833333333333,4,4
2.53125,6,5
2.5416666666666665,6,5
2.552083333333333,10,6
2.5625,6,6
2.5729166666666665,5,5
2.583333333333333,4,4
2.59375,8,7
2.6041666666666665,21,9
2.614583333333333,8,9
2.625,10,8
2.6354166666666665,6,5
2.645833333333333,6,5
2.65625,8,6
2.6666666666666665,7,6
2.677083333333333,5,4
2.6875,6,5
2.6979166666666665,5,6
2.708333333333333,8,7
2.71875,13,7
2.7291666666666665,6,5
2.739583333333333,6,5
2.75,6,6
2.7604166666666665,5,5
2.770833333333333,10,6
2.78125,5,4
2.7916666666666665,5,4
2.802083333333333,5,5
2.8125,5,5
2.8229166666666665,5,4
2.833333333333333,5,5
2.84375,6,5
2.8541666666666665,8,7
2.864583333333333,16,9
2.875,5,5
2.8854166666666665,7,6
2.895833333333333,8,8
2.90625,5,5
2.9166666666666665,5,4
2.927083333333333,5,4
2.9375,5,5
2.9479166666666665,6,5
2.958333333333333,6,5
2.96875,9,6
2.9791666666666665,8,9
2.989583333333333,17,6
3.0,10,6
3.0104166666666665,9,7
3.020833333333333,5,6
3.03125,13,7
3.0416666666666665,9,7
3.052083333333333,8,6
3.0625,6,5
3.0729166666666665,8,8
3.083333333333333,8,7
3.09375,8,10
3.1041666666666665,5,5
3.114583333333333,6,7
3.125,5,6
3.1354166666666665,10,6
3.145833333333333,6,5
3.15625,10,8
3.1666666666666665,12,10
3.177083333333333,6,6
3.1875,12,7
3.1979166666666665,13,4
3.208333333333333,7,7
3.21875,6,8
3.2291666666666665,5,5
3.239583333333333,4,4
3.25,10,6
3.2604166666666665,8,10
3.270833333333333,7,7
3.28125,5,5
3.2916666666666665,5,5
3.302083333333333,5,5
3.3125,13,7
3.3229166666666665,11,10
3.333333333333333,4,4
3.34375,4,4
3.3541666666666665,5,5
3.364583333333333,11,10
3.375,6,5
3.3854166666666665,4,4
3.395833333333333,5,5
3.40625,5,5
3.4166666666666665,4,4
3.427083333333333,4,5
3.4375,4,4
3.4479166666666665,4,4
3.458333333333333,4,4
3.46875,6,6
3.4791666666666665,6,6
3.489583333333333,5,4
3.5,4,5
3.5104166666666665,4,4
3.520833333333333,4,4
3.53125,5,4
3.5416666666666665,5,4
3.552083333333333,4,4
3.5625,5,5
3.5729166666666665,4,5
3.583333333333333,4,4
3.59375,4,4
3.6041666666666665,4,4
3.614583333333333,9,6
3.625,14,8
3.6354166666666665,4,4
3.645833333333333,5,4
3.65625,5,5
3.6666666666666665,7,7
3.677083333333333,9,6
3.6875,15,8
3.6979166666666665,17,9
3.708333333333333,14,8
3.71875,19,10
3.7291666666666665,10,8
3.739583333333333,12,10
3.75,12,10
3.7604166666666665,18,10
3.770833333333333,27,9
3.78125,38,9
3.7916666666666665,28,11
3.802083333333333,93,10
3.8125,22,11
3.8229166666666665,47,11
3.833333333333333,34,10
3.84375,11,10
3.8541666666666665,67,12
3.864583333333333,58,9
3.875,67,9
3.8854166666666665,29,9
3.895833333333333,47,9
3.90625,26,8
3.9166666666666665,38,9
3.927083333333333,38,12
3.9375,23,8
3.9479166666666665,23,8
3.958333333333333,26,7
3.96875,15,7
3.9791666666666665,16,8
3.989583333333333,12,5
4.0,9,6
4.010416666666666,6,5
4.020833333333333,7,7
4.03125,7,8
4.041666666666666,8,8
4.052083333333333,8,12
4.0625,6,8
4.072916666666666,6,6
4.083333333333333,10,7
4.09375,7,9
4.104166666666666,15,9
4.114583333333333,12,8
4.125,45,9
4.135416666666666,16,10
4.145833333333333,21,13
4.15625,26,12
4.166666666666666,18,12
4.177083333333333,12,12
4.1875,12,12
4.197916666666666,20,12
4.208333333333333,16,11
4.21875,17,11
4.229166666666666,15,10
4.239583333333333,14,9
4.25,12,8
4.260416666666666,7,7
4.270833333333333,6,6
4.28125,5,5
4.291666666666666,6,6
4.302083333333333,9,9
4.3125,7,6
4.322916666666666,12,11
4.333333333333333,10,9
4.34375,16,9
4.354166666666666,12,7
4.364583333333333,14,9
4.375,9,9
4.385416666666666,6,8
4.395833333333333,6,8
4.40625,13,7
4.416666666666666,13,9
4.427083333333333,15,8
4.4375,15,8
4.447916666666666,12,7
4.458333333333333,9,8
4.46875,16,11
4.479166666666666,15,10
4.489583333333333,16,7
4.5,18,8
4.510416666666666,13,8
4.520833333333333,15,7
4.53125,9,7
4.541666666666666,15,11
4.552083333333333,23,9
4.5625,8,7
4.572916666666666,24,12
4.583333333333333,90,12
4.59375,24,7
4.604166666666666,41,13
4.614583333333333,75,11
4.625,34,13
4.635416666666666,8,7
4.645833333333333,46,12
4.65625,18,9
4.666666666666666,26,13
4.677083333333333,31,9
4.6875,33,14
4.697916666666666,23,8
4.708333333333333,47,12
4.71875,27,10
4.729166666666666,37,13
4.739583333333333,28,9
4.75,40,13
4.760416666666666,42,13
4.770833333333333,24,16
4.78125,35,9
4.791666666666666,16,9
4.802083333333333,21,10
4.8125,30,11
4.822916666666666,42,12
4.833333333333333,39,10
4.84375,36,12
4.854166666666666,10,11
4.864583333333333,31,12
4.875,38,9
4.885416666666666,34,8
4.895833333333333,25,11
4.90625,20,9
4.916666666666666,21,12
4.927083333333333,20,11
4.9375,32,9
4.947916666666666,20,7
4.958333333333333,21,11
4.96875,22,13
4.979166666666666,14,8
4.989583333333333,43,10
5.0,6,8
5.010416666666666,30,12
5.020833333333333,30,10
5.03125,26,9
5.041666666666666,35,9
5.052083333333333,26,11
5.0625,15,9
5.072916666666666,8,6
5.083333333333333,29,8
5.09375,17,13
5.104166666666666,18,10
5.114583333333333,23,8
5.125,26,9
5.135416666666666,19,9
5.145833333333333,16,9
5.15625,21,8
5.166666666666666,23,9
5.177083333333333,33,10
5.1875,26,12
5.197916666666666,21,11
5.208333333333333,26,11
5.21875,40,17
5.229166666666666,31,11
5.239583333333333,29,9
5.25,23,8
5.260416666666666,26,9
5.270833333333333,22,10
5.28125,27,10
5.291666666666666,25,8
5.302083333333333,90,10
5.3125,15,9
5.322916666666666,17,9
5.333333333333333,19,9
5.34375,28,8
5.354166666666666,28,8
5.364583333333333,33,12
5.375,35,7
5.385416666666666,34,9
5.395833333333333,30,12
5.40625,29,11
5.416666666666666,23,19
5.427083333333333,32,9
5.4375,32,12
5.447916666666666,32,13
5.458333333333333,37,11
5.46875,59,16
5.479166666666666,29,16
5.489583333333333,40,10
5.5,63,12
5.510416666666666,41,10
5.520833333333333,46,12
5.53125,32,12
5.541666666666666,18,12
5.552083333333333,24,10
5.5625,9,9
5.572916666666666,17,11
5.583333333333333,32,9
5.59375,26,9
5.604166666666666,21,10
5.614583333333333,19,9
5.625,31,6
5.635416666666666,91,12
5.645833333333333,24,9
5.65625,38,16
5.666666666666666,25,11
5.677083333333333,27,14
5.6875,43,11
5.697916666666666,55,16
5.708333333333333,87,12
5.71875,75,15
5.729166666666666,28,20
5.739583333333333,47,18
5.75,54,17
5.760416666666666,174,14
5.770833333333333,42,13
5.78125,46,22
5.791666666666666,53,13
5.802083333333333,91,18
5.8125,46,20
5.822916666666666,52,18
5.833333333333333,65,15
5.84375,23,17
5.854166666666666,53,15
5.864583333333333,82,16
5.875,43,16
5.885416666666666,62,13
5.895833333333333,78,18
5.90625,30,16
5.916666666666666,58,15
5.927083333333333,37,16
5.9375,30,16
5.947916666666666,57,12
5.958333333333333,41,21
5.96875,88,22
5.979166666666666,76,22
5.989583333333333,51,17
6.0,58,20
6.010416666666666,63,18
6.020833333333333,53,26
6.03125,59,15
6.041666666666666,27,19
6.052083333333333,35,14
6.0625,11,10
6.072916666666666,8,11
6.083333333333333,16,8
6.09375,5,12
6.104166666666666,6,8
6.114583333333333,5,7
6.125,5,6
6.135416666666666,6,5
6.145833333333333,5,5
6.15625,9,9
6.166666666666666,5,4
6.177083333333333,6,7
6.1875,5,4
6.197916666666666,10,6
6.208333333333333,7,7
6.21875,5,4
6.229166666666666,10,6
6.239583333333333,14,7
6.25,11,9
6.260416666666666,10,8
6.270833333333333,6,6
6.28125,5,5
6.291666666666666,5,4
6.302083333333333,4,4
6.3125,13,7
6.322916666666666,5,5
6.333333333333333,5,4
6.34375,5,4
6.354166666666666,5,4
6.364583333333333,6,7
6.375,5,7
6.385416666666666,5,5
6.395833333333333,6,5
6.40625,9,6
6.416666666666666,5,5
6.427083333333333,5,5
6.4375,5,6
6.447916666666666,9,7
6.458333333333333,10,8
6.46875,6,6
6.479166666666666,6,6
6.489583333333333,9,6
6.5,5,5
6.510416666666666,9,9
6.520833333333333,6,6
6.53125,5,4
6.541666666666666,4,4
6.552083333333333,5,5
6.5625,6,7
6.572916666666666,10,8
6.583333333333333,10,8
6.59375,12,9
6.604166666666666,17,11
6.614583333333333,12,12
6.625,12,11
6.635416666666666,9,9
6.645833333333333,5,5
6.65625,5,5
6.666666666666666,8,6
6.677083333333333,4,4
6.6875,4,4
6.697916666666666,4,4
6.708333333333333,4,4
6.71875,6,5
6.729166666666666,5,5
6.739583333333333,5,4
6.75,4,4
6.760416666666666,5,4
6.770833333333333,4,4
6.78125,6,5
6.791666666666666,8,6
6.802083333333333,11,8
6.8125,5,5
6.822916666666666,10,7
6.833333333333333,9,7
6.84375,9,6
6.854166666666666,6,6
6.864583333333333,5,5
6.875,5,5
6.885416666666666,5,4
6.895833333333333,5,4
6.90625,6,5
6.916666666666666,6,6
6.927083333333333,7,6
6.9375,5,5
6.947916666666666,5,4
6.958333333333333,5,4
6.96875,4,4
6.979166666666666,5,4
6.989583333333333,5,4
7.0,4,4
7.010416666666666,5,4
7.020833333333333,6,4
7.03125,6,5
7.041666666666666,4,4
7.052083333333333,4,4
7.0625,6,6
7.072916666666666,8,7
7.083333333333333,5,5
7.09375,5,5
7.104166666666666,5,5
7.114583333333333,5,4
7.125,11,6
7.135416666666666,5,4
7.145833333333333,6,6
7.15625,6,6
7.166666666666666,5,4
7.177083333333333,4,4
7.1875,4,4
7.197916666666666,4,4
7.208333333333333,5,5
7.21875,8,7
7.229166666666666,5,5
7.239583333333333,6,6
7.25,11,6
7.260416666666666,7,8
7.270833333333333,11,8
7.28125,12,9
7.291666666666666,18,12
7.302083333333333,8,9
7.3125,5,4
7.322916666666666,4,4
7.333333333333333,4,4
7.34375,5,5
7.354166666666666,4,4
7.364583333333333,4,4
7.375,4,4
7.385416666666666,6,5
7.395833333333333,8,5
7.40625,4,4
7.416666666666666,5,4
7.427083333333333,5,4
7.4375,4,4
7.447916666666666,4,4
7.458333333333333,4,4
7.46875,4,4
7.479166666666666,4,4
7.489583333333333,4,4
7.5,4,4
7.510416666666666,5,4
7.520833333333333,6,5
7.53125,10,6
7.541666666666666,10,10
7.552083333333333,12,9
7.5625,6,5
7.572916666666666,5,5
7.583333333333333,4,4
7.59375,5,5
7.604166666666666,6,5
7.614583333333333,4,4
7.625,4,4
7.635416666666666,4,4
7.645833333333333,4,4
7.65625,4,4
7.666666666666666,4,4
7.677083333333333,9,6
7.6875,5,5
7.697916666666666,6,6
7.708333333333333,7,8
7.71875,7,8
7.729166666666666,7,6
7.739583333333333,7,7
7.75,5,5
7.760416666666666,4,4
7.770833333333333,5,5
7.78125,5,5
7.791666666666666,4,4
7.802083333333333,8,9
7.8125,9,10
7.822916666666666,12,8
7.833333333333333,8,6
7.84375,5,4
7.854166666666666,4,4
7.864583333333333,4,3
7.875,4,3
7.885416666666666,4,3
7.895833333333333,4,4
7.90625,4,4
7.916666666666666,4,4
7.927083333333333,4,4
7.9375,4,4
7.947916666666666,4,4
7.958333333333333,4,4
7.96875,9,6
7.979166666666666,5,4
7.989583333333333,5,4
8.0,5,4


==> data/4km_stats.csv <==
day,energy,meandiv,meanshear,meanspeed,meandeform
0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00,0.00000e+00
4.16667e-02,1.38855e+00,1.81515e-04,1.34281e-03,9.16443e-02,1.37280e-03
8.33333e-02,1.54945e+00,1.85169e-04,1.42097e-03,9.74121e-02,1.45069e-03
1.25000e-01,1.57295e+00,1.78707e-04,1.43326e-03,9.83849e-02,1.46141e-03
1.66667e-01,1.58566e+00,1.72794e-04,1.44035e-03,9.88960e-02,1.46717e-03
2.08333e-01,1.59500e+00,1.68106e-04,1.44569e-03,9.92432e-02,1.47156e-03
2.50000e-01,1.60206e+00,1.64486e-04,1.44981e-03,9.94835e-02,1.47495e-03
2.91667e-01,1.60740e+00,1.61655e-04,1.45298e-03,9.96475e-02,1.47762e-03
3.33333e-01,1.61148e+00,1.59462e-04,1.45546e-03,9.97543e-02,1.47964e-03
3.75000e-01,1.61446e+00,1.57799e-04,1.45729e-03,9.98116e-02,1.48121e-03
4.16667e-01,1.61652e+00,1.56593e-04,1.45863e-03,9.98306e-02,1.48232e-03
4.58333e-01,1.61781e+00,1.55777e-04,1.45954e-03,9.98154e-02,1.48304e-03
5.00000e-01,1.61839e+00,1.55315e-04,1.46000e-03,9.97658e-02,1.48342e-03
5.41667e-01,1.61827e+00,1.55182e-04,1.46015e-03,9.96819e-02,1.48346e-03
5.83333e-01,1.61751e+00,1.55243e-04,1.45992e-03,9.95712e-02,1.48319e-03
6.25000e-01,1.61613e+00,1.55407e-04,1.45935e-03,9.94301e-02,1.48258e-03
6.66667e-01,1.61415e+00,1.55624e-04,1.45847e-03,9.92622e-02,1.48170e-03
7.08333e-01,1.61163e+00,1.55918e-04,1.45729e-03,9.90677e-02,1.48056e-03
7.50000e-01,1.60854e+00,1.56296e-04,1.45576e-03,9.88464e-02,1.47911e-03
7.91667e-01,1.60492e+00,1.56792e-04,1.45397e-03,9.85985e-02,1.47739e-03
8.33333e-01,1.60076e+00,1.57379e-04,1.45191e-03,9.83238e-02,1.47545e-03
8.75000e-01,1.59611e+00,1.58047e-04,1.44955e-03,9.80263e-02,1.47327e-03
9.16667e-01,1.59096e+00,1.58775e-04,1.44695e-03,9.77020e-02,1.47083e-03
9.58333e-01,1.58531e+00,1.59637e-04,1.44409e-03,9.73587e-02,1.46820e-03
1.00000e+00,1.57921e+00,1.60610e-04,1.44100e-03,9.69887e-02,1.46542e-03
1.04167e+00,1.57269e+00,1.61663e-04,1.43772e-03,9.65958e-02,1.46240e-03
1.08333e+00,1.56570e+00,1.62815e-04,1.43417e-03,9.61838e-02,1.45927e-03
1.12500e+00,1.55834e+00,1.64158e-04,1.43051e-03,9.57489e-02,1.45599e-03
1.16667e+00,1.55052e+00,1.65714e-04,1.42666e-03,9.53026e-02,1.45271e-03
1.20833e+00,1.54236e+00,1.67637e-04,1.42281e-03,9.48410e-02,1.44947e-03
1.25000e+00,1.53378e+00,1.70071e-04,1.41891e-03,9.43642e-02,1.44634e-03
1.29167e+00,1.52489e+00,1.73080e-04,1.41518e-03,9.38759e-02,1.44360e-03
1.33333e+00,1.51569e+00,1.77052e-04,1.41178e-03,9.33723e-02,1.44154e-03
1.37500e+00,1.50620e+00,1.81366e-04,1.40865e-03,9.28497e-02,1.43978e-03
1.41667e+00,1.49643e+00,1.86195e-04,1.40583e-03,9.23042e-02,1.43867e-03
1.45833e+00,1.48640e+00,1.92715e-04,1.40438e-03,9.17397e-02,1.43982e-03
1.50000e+00,1.47610e+00,1.99528e-04,1.40373e-03,9.11446e-02,1.44184e-03
1.54167e+00,1.46545e+00,2.05986e-04,1.40278e-03,9.05190e-02,1.44341e-03
1.58333e+00,1.45447e+00,2.12532e-04,1.40148e-03,8.98666e-02,1.44470e-03
1.62500e+00,1.44310e+00,2.19002e-04,1.39973e-03,8.91838e-02,1.44558e-03
1.66667e+00,1.43139e+00,2.25101e-04,1.39729e-03,8.84781e-02,1.44562e-03
1.70833e+00,1.41933e+00,2.31121e-04,1.39450e-03,8.77457e-02,1.44531e-03
1.75000e+00,1.40697e+00,2.37289e-04,1.39172e-03,8.69865e-02,1.44501e-03
1.79167e+00,1.39431e+00,2.43454e-04,1.38874e-03,8.62045e-02,1.44455e-03
1.83333e+00,1.38134e+00,2.49313e-04,1.38512e-03,8.53996e-02,1.44329e-03
1.87500e+00,1.36810e+00,2.54761e-04,1.38081e-03,8.45680e-02,1.44119e-03
1.91667e+00,1.35460e+00,2.59834e-04,1.37577e-03,8.37173e-02,1.43826e-03
1.95833e+00,1.34087e+00,2.64545e-04,1.37012e-03,8.28400e-02,1.43452e-03
2.00000e+00,1.32687e+00,2.69096e-04,1.36417e-03,8.19359e-02,1.43040e-03


==> data/Newton_2km_stationaer.csv <==
1,1.00000e+00
2,9.91597e-01
3,9.83193e-01
4,9.66387e-01
5,9.32773e-01
6,7.60504e-01
7,7.09244e-01
8,6.63025e-01
9,6.52101e-01
10,5.00840e-01
11,4.63866e-01
12,4.56303e-01
13,4.49580e-01
14,4.24370e-01
15,4.17647e-01
16,3.94118e-01
17,3.87395e-01
18,3.64706e-01
19,3.58824e-01
20,3.36134e-01
21,3.30252e-01
22,3.07563e-01
23,3.05882e-01
24,2.84874e-01
25,2.79832e-01
26,2.65546e-01
27,2.63866e-01
28,2.58824e-01
29,2.10924e-01
30,2.07563e-01
31,1.95798e-01
32,1.92437e-01
33,1.81513e-01
34,1.78151e-01
35,1.65546e-01
36,1.60504e-01
37,1.31933e-01
38,1.30252e-01
39,1.22689e-01
40,1.21008e-01
41,1.21008e-01
42,1.15126e-01
43,1.06723e-01
44,1.00840e-01
45,9.24370e-02
46,8.26891e-02
47,7.24370e-02
48,6.72269e-02
49,6.32773e-02
50,5.94958e-02
51,5.59664e-02
52,5.26050e-02
53,4.94958e-02
54,4.64706e-02
55,4.36975e-02
56,4.10924e-02
57,3.86555e-02
58,3.63025e-02
59,3.41176e-02
60,3.20168e-02
61,3.16807e-02
62,3.16807e-02
63,3.15966e-02
64,3.15966e-02
65,2.99160e-02
66,2.78151e-02
67,2.18487e-02
68,1.76471e-02
69,1.65546e-02
70,1.55462e-02
71,1.37815e-02
72,1.19328e-02
73,7.25210e-03
74,2.78992e-03
75,8.82353e-04
76,2.73109e-04
77,1.01681e-04


==> data/Newton_4km_Delta_DDD_10.csv <==
day,0,1,2,3,4
2.08333e-02,18,34,1,5.64307e-02,1.67590e-13
4.16667e-02,8,14,1,5.61086e-04,8.96415e-16
6.25000e-02,12,22,1,9.37695e-02,6.59943e-14
8.33333e-02,16,30,1,8.37013e-02,3.51645e-14
1.04167e-01,16,30,1,4.12406e-04,4.68506e-17
1.25000e-01,11,20,1,4.80803e-02,6.12710e-15
1.45833e-01,9,16,1,3.62434e-03,2.80375e-15
1.66667e-01,10,18,1,2.72822e-02,9.50828e-14
1.87500e-01,9,16,1,6.73545e-02,3.74849e-14
2.08333e-01,9,16,1,1.02980e-01,5.71425e-14
2.29167e-01,10,18,1,2.40147e-03,2.21577e-15
2.50000e-01,9,16,1,3.07899e-04,2.09443e-16
2.70833e-01,9,16,1,2.73171e-02,3.72006e-15
2.91667e-01,9,16,1,2.20929e-03,2.73653e-15
3.12500e-01,9,16,1,1.23013e-03,1.04981e-15
3.33333e-01,9,16,1,2.42493e-03,4.42519e-15
3.54167e-01,7,12,1,1.62899e-03,5.52375e-16
3.75000e-01,9,16,1,5.26959e-02,1.49300e-14
3.95833e-01,7,12,1,3.76631e-02,1.56888e-14
4.16667e-01,6,10,1,2.63203e-02,4.31868e-15
4.37500e-01,11,20,1,6.91731e-02,1.63518e-14
4.58333e-01,10,18,1,1.20910e-01,7.53310e-14
4.79167e-01,9,16,1,6.75868e-02,3.39884e-14
5.00000e-01,7,12,1,6.92121e-02,9.28708e-14
5.20833e-01,8,14,1,3.60717e-02,9.91681e-15
5.41667e-01,8,14,1,5.66034e-02,6.39053e-15
5.62500e-01,7,12,1,6.25400e-04,1.09199e-16
5.83333e-01,7,12,1,1.55412e-03,1.59135e-15
6.04167e-01,7,12,1,6.17403e-02,7.32928e-15
6.25000e-01,8,14,1,1.18941e-03,9.56965e-16
6.45833e-01,8,14,1,6.21642e-03,4.89873e-14
6.66667e-01,7,12,1,5.36821e-04,8.43832e-17
6.87500e-01,7,12,1,1.03544e-01,2.45576e-14
7.08333e-01,7,12,1,3.10276e-02,3.09178e-14
7.29167e-01,7,12,1,2.25233e-03,7.69046e-15
7.50000e-01,12,22,1,1.39570e-02,3.89791e-14
7.70833e-01,8,14,1,2.42807e-03,1.31573e-14
7.91667e-01,8,14,1,8.41887e-04,3.24648e-15
8.12500e-01,6,10,1,5.53846e-03,4.98228e-14
8.33333e-01,7,12,1,7.26263e-02,1.90791e-14
8.54167e-01,7,12,1,3.61655e-03,3.43118e-14
8.75000e-01,8,14,1,1.22518e-03,6.02512e-15
8.95833e-01,10,18,1,8.28146e-04,5.21916e-16
9.16667e-01,8,14,1,4.50350e-02,1.12143e-14
9.37500e-01,8,14,1,2.74793e-04,4.14735e-17
9.58333e-01,7,12,1,4.55452e-02,7.26858e-14
9.79167e-01,9,16,1,6.64986e-03,2.70240e-14
1.00000e+00,11,20,1,1.01618e-01,8.98430e-14
1.02083e+00,8,14,1,2.43654e-03,2.55946e-14
1.04167e+00,10,18,1,9.69673e-02,1.49971e-14
1.06250e+00,9,16,1,3.90054e-04,8.69108e-16
1.08333e+00,9,16,1,7.55399e-03,1.47996e-14
1.10417e+00,8,14,1,3.31773e-02,9.38398e-15
1.12500e+00,8,14,1,7.72847e-03,4.15046e-14
1.14583e+00,9,16,1,7.91356e-04,1.24467e-15
1.16667e+00,10,18,1,6.38256e-04,1.07697e-16
1.18750e+00,11,20,1,1.34010e-01,8.04536e-14
1.20833e+00,11,20,1,7.03030e-02,1.12785e-14
1.22917e+00,7,12,1,6.66797e-03,3.58061e-14
1.25000e+00,10,18,1,4.95468e-02,8.16472e-15
1.27083e+00,10,18,1,6.83239e-02,2.60858e-14
1.29167e+00,11,20,1,3.90698e-02,3.35417e-14
1.31250e+00,9,16,1,1.13544e-03,6.49644e-15
1.33333e+00,9,16,1,4.99133e-02,2.86182e-14
1.35417e+00,10,18,1,4.19189e-03,6.48445e-16
1.37500e+00,13,24,1,1.53473e-01,8.33158e-14
1.39583e+00,14,26,1,1.69332e-02,1.22513e-14
1.41667e+00,15,28,1,1.40581e-02,1.08964e-14
1.43750e+00,14,26,1,1.17499e-02,4.94037e-15
1.45833e+00,11,20,1,9.46851e-03,3.88756e-14
1.47917e+00,11,20,1,3.59056e-02,1.63956e-14
1.50000e+00,9,16,1,9.06312e-04,1.51448e-16
1.52083e+00,12,22,1,5.97013e-02,1.77221e-14
1.54167e+00,13,24,1,8.36301e-03,1.43086e-15
1.56250e+00,9,16,1,9.15417e-04,2.77221e-15
1.58333e+00,9,16,1,4.38514e-03,3.31299e-14
1.60417e+00,16,30,1,7.61396e-02,2.29924e-14
1.62500e+00,9,16,1,6.90427e-04,1.31482e-15
1.64583e+00,11,20,1,3.84027e-02,6.55029e-14
1.66667e+00,10,18,1,1.69562e-02,1.10651e-13
1.68750e+00,11,20,1,8.36406e-04,4.07296e-15
1.70833e+00,10,18,1,4.44904e-03,3.60587e-14
1.72917e+00,11,20,1,5.49513e-02,4.19497e-14
1.75000e+00,17,32,1,4.03127e-02,9.67291e-15
1.77083e+00,11,20,1,7.26833e-02,2.33148e-14
1.79167e+00,9,16,1,3.11849e-02,8.21843e-15
1.81250e+00,11,20,1,1.04763e-03,6.59416e-16
1.83333e+00,16,30,1,8.70410e-02,4.36393e-14
1.85417e+00,14,26,1,5.16465e-02,1.35600e-13
1.87500e+00,8,14,1,4.96281e-02,6.66022e-14
1.89583e+00,9,16,1,4.49942e-02,1.52651e-14
1.91667e+00,13,24,1,3.94225e-02,3.29155e-14
1.93750e+00,11,20,1,8.78828e-02,1.04827e-13
1.95833e+00,8,14,1,3.05765e-04,1.03174e-16
1.97917e+00,8,14,1,7.87859e-02,2.52359e-14
2.00000e+00,13,24,1,1.07577e-03,2.03030e-15
2.02083e+00,10,18,1,1.93683e-03,5.16295e-15
2.04167e+00,9,16,1,2.60153e-03,9.62352e-15
2.06250e+00,9,16,1,3.20393e-03,5.82695e-15
2.08333e+00,15,28,1,1.28993e-02,4.37059e-15
2.10417e+00,15,28,1,5.75795e-02,1.77170e-13
2.12500e+00,10,18,1,4.22074e-04,2.38420e-16
2.14583e+00,10,18,1,2.90053e-02,8.03146e-14
2.16667e+00,17,32,1,1.99306e-03,4.56852e-15
2.18750e+00,10,18,1,6.31256e-02,7.09755e-14
2.20833e+00,11,20,1,9.72199e-02,2.40998e-14
2.22917e+00,10,18,1,4.64920e-04,9.79301e-16
2.25000e+00,14,26,1,3.84158e-04,6.42923e-17
2.27083e+00,14,26,1,1.06948e-03,9.42652e-16
2.29167e+00,11,20,1,5.68467e-02,4.65928e-14
2.31250e+00,10,18,1,1.12281e-03,4.53674e-15
2.33333e+00,14,26,1,9.98665e-03,3.15522e-14
2.35417e+00,14,26,1,8.17722e-02,1.39523e-13
2.37500e+00,11,20,1,8.50426e-02,2.42722e-14
2.39583e+00,9,16,1,1.10282e-03,7.65378e-15
2.41667e+00,18,34,1,5.27814e-02,2.67878e-14
2.43750e+00,13,24,1,2.27500e-03,8.34679e-15
2.45833e+00,8,14,1,1.46672e-02,4.15208e-14
2.47917e+00,11,20,1,2.29121e-02,2.26852e-14
2.50000e+00,12,22,1,7.21693e-03,4.85361e-14
2.52083e+00,14,26,1,5.45529e-02,1.06326e-14
2.54167e+00,15,28,1,1.18130e-01,3.02132e-14
2.56250e+00,11,20,1,9.85299e-02,3.44634e-14
2.58333e+00,19,36,1,8.48594e-02,2.76157e-14
2.60417e+00,14,26,1,1.94924e-03,2.61653e-15
2.62500e+00,9,16,1,2.74456e-03,7.51077e-15
2.64583e+00,16,30,1,2.01461e-02,2.54663e-15
2.66667e+00,16,30,1,3.78152e-02,7.34712e-15
2.68750e+00,12,22,1,1.11142e-03,4.09006e-16
2.70833e+00,14,26,1,4.55127e-03,5.02624e-15
2.72917e+00,16,30,1,3.80911e-03,1.75685e-14
2.75000e+00,11,20,1,8.75488e-02,1.61843e-13
2.77083e+00,15,28,1,2.79852e-03,6.00948e-15
2.79167e+00,15,28,1,1.00667e-03,1.70590e-15
2.81250e+00,12,22,1,1.94909e-03,3.04933e-15
2.83333e+00,13,24,1,4.06114e-03,3.09733e-14
2.85417e+00,15,28,1,6.44692e-02,5.15502e-14
2.87500e+00,15,28,1,4.72237e-04,1.57160e-16
2.89583e+00,21,40,1,6.94423e-02,9.37614e-14
2.91667e+00,15,28,1,8.15311e-04,1.40848e-15
2.93750e+00,9,16,1,5.98671e-03,6.85631e-15
2.95833e+00,16,30,1,3.79788e-02,6.92109e-15
2.97917e+00,13,24,1,3.19731e-04,3.58850e-16
3.00000e+00,9,16,1,8.05666e-04,6.76882e-16
3.02083e+00,8,14,1,4.13995e-03,3.93514e-14
3.04167e+00,12,22,1,5.72362e-02,1.34725e-14
3.06250e+00,9,16,1,4.70819e-03,7.32017e-15
3.08333e+00,11,20,1,6.75063e-02,1.91176e-14
3.10417e+00,10,18,1,1.29380e-02,6.48988e-14
3.12500e+00,12,22,1,4.77329e-03,1.17314e-14
3.14583e+00,10,18,1,6.29154e-04,2.23525e-16
3.16667e+00,9,16,1,7.08480e-02,2.55499e-14
3.18750e+00,13,24,1,4.76610e-02,2.01370e-14
3.20833e+00,12,22,1,1.45779e-03,4.47397e-16
3.22917e+00,12,22,1,4.54690e-02,1.70545e-14
3.25000e+00,10,18,1,4.81548e-02,3.73170e-14
3.27083e+00,12,22,1,9.63355e-03,6.88580e-14
3.29167e+00,18,34,1,1.09350e-01,1.08631e-13
3.31250e+00,12,22,1,5.11064e-02,2.64788e-14
3.33333e+00,15,28,1,3.12091e-04,8.60185e-17
3.35417e+00,33,64,1,2.91304e-02,9.22337e-15
3.37500e+00,24,46,1,5.18119e-04,5.09541e-16
3.39583e+00,44,86,1,5.79512e-03,1.10680e-14
3.41667e+00,40,78,1,4.77453e-02,5.99176e-14
3.43750e+00,57,112,1,6.33589e-02,7.77659e-14
3.45833e+00,200,650,1,3.46668e-03,2.03828e-14


==> data/Newton_DDD_2km_new.csv <==
day,0,1,2,3,4
2.08333e-02,29,56,1,6.46326e-02,2.31976e-14
4.16667e-02,17,32,1,5.35708e-02,5.48399e-15
6.25000e-02,14,26,1,1.07885e-01,4.83357e-14
8.33333e-02,10,18,1,5.11068e-02,3.61146e-14
1.04167e-01,10,18,1,6.88692e-02,9.20285e-15
1.25000e-01,8,14,1,1.03376e-02,7.39980e-14
1.45833e-01,8,14,1,4.85348e-02,3.89622e-14
1.66667e-01,8,14,1,2.53380e-02,6.30526e-15
1.87500e-01,7,12,1,8.89205e-03,6.89153e-14
2.08333e-01,8,14,1,4.63812e-02,1.78197e-14
2.29167e-01,8,14,1,1.11584e-02,8.93656e-14
2.50000e-01,7,12,1,4.34287e-02,2.27040e-14
2.70833e-01,7,12,1,2.09638e-02,9.91204e-14
2.91667e-01,7,12,1,1.42663e-01,7.67782e-14
3.12500e-01,8,14,1,1.31168e-02,1.78782e-14
3.33333e-01,9,16,1,1.26454e-03,3.13341e-16
3.54167e-01,9,16,1,3.71746e-02,7.14417e-14
3.75000e-01,8,14,1,5.53231e-02,3.68792e-14
3.95833e-01,8,14,1,3.33762e-02,7.64230e-15
4.16667e-01,8,14,1,4.04138e-02,1.23780e-14
4.37500e-01,9,16,1,1.36312e-02,3.09043e-14
4.58333e-01,9,16,1,6.32701e-02,6.11913e-14
4.79167e-01,9,16,1,4.12614e-04,1.28898e-16
5.00000e-01,9,16,1,7.64682e-02,8.66926e-14
5.20833e-01,8,14,1,5.33316e-02,2.72802e-14
5.41667e-01,9,16,1,1.87708e-03,2.75693e-15
5.62500e-01,10,18,1,8.65324e-02,1.46411e-14
5.83333e-01,8,14,1,6.10969e-02,4.31400e-14
6.04167e-01,10,18,1,7.48079e-04,4.36616e-16
6.25000e-01,10,18,1,1.05870e-03,7.25933e-16
6.45833e-01,10,18,1,1.44243e-03,6.45079e-16
6.66667e-01,10,18,1,3.48134e-03,2.39779e-15
6.87500e-01,9,16,1,4.06216e-02,1.35098e-14
7.08333e-01,11,20,1,1.04992e-03,3.65591e-16
7.29167e-01,10,18,1,1.28195e-03,1.40164e-15
7.50000e-01,10,18,1,1.82584e-02,4.84914e-14
7.70833e-01,10,18,1,8.37089e-02,1.65736e-14
7.91667e-01,10,18,1,1.73293e-03,2.07303e-15
8.12500e-01,9,16,1,4.87656e-02,2.81441e-14
8.33333e-01,9,16,1,6.16641e-03,3.49562e-14
8.54167e-01,10,18,1,3.94789e-03,1.11510e-14
8.75000e-01,11,20,1,1.17965e-01,4.83263e-14
8.95833e-01,10,18,1,1.78302e-03,2.90640e-15
9.16667e-01,10,18,1,2.29325e-03,3.75229e-15
9.37500e-01,9,16,1,5.81239e-02,4.92451e-14
9.58333e-01,14,26,1,4.07961e-02,9.11022e-14
9.79167e-01,10,18,1,1.19070e-02,3.57832e-14
1.00000e+00,11,20,1,4.77989e-04,5.14711e-16
1.02083e+00,11,20,1,7.39535e-02,1.38853e-14
1.04167e+00,12,22,1,2.40355e-02,1.93037e-14
1.06250e+00,12,22,1,1.94604e-01,8.37201e-14
1.08333e+00,15,28,1,1.63024e-01,2.19916e-14
1.10417e+00,15,28,1,4.85605e-02,4.29481e-14
1.12500e+00,21,40,1,7.65196e-02,8.68582e-14
1.14583e+00,19,36,1,5.53434e-02,4.01443e-14
1.16667e+00,12,22,1,9.46812e-02,3.17184e-14
1.18750e+00,14,26,1,2.71415e-02,2.94068e-14
1.20833e+00,17,32,1,5.07859e-03,6.27725e-16
1.22917e+00,13,24,1,5.73852e-02,6.51748e-14
1.25000e+00,12,22,1,1.57277e-03,2.92595e-15
1.27083e+00,10,18,1,1.35403e-02,5.67690e-14
1.29167e+00,11,20,1,2.33040e-02,6.12556e-14
1.31250e+00,12,22,1,3.07886e-04,2.46508e-16
1.33333e+00,27,52,1,1.95725e-01,3.20583e-14
1.35417e+00,14,26,1,1.17371e-01,1.88568e-14
1.37500e+00,12,22,1,9.32950e-03,1.64900e-15
1.39583e+00,10,18,1,3.38556e-02,1.74533e-14
1.41667e+00,13,24,1,1.29239e-02,1.82939e-15
1.43750e+00,12,22,1,2.68490e-02,2.73266e-14
1.45833e+00,13,24,1,4.32099e-03,3.94839e-15
1.47917e+00,11,20,1,8.27758e-03,1.97337e-14
1.50000e+00,10,18,1,3.09663e-02,1.45685e-14
1.52083e+00,12,22,1,7.77022e-02,2.18005e-14
1.54167e+00,12,22,1,2.77643e-03,8.33394e-15
1.56250e+00,12,22,1,3.63665e-03,1.07449e-14
1.58333e+00,11,20,1,5.57542e-03,9.51364e-15
1.60417e+00,11,20,1,5.49311e-04,5.11501e-16
1.62500e+00,12,22,1,9.43316e-02,4.98775e-14
1.64583e+00,12,22,1,3.84649e-04,3.10291e-16
1.66667e+00,10,18,1,2.93394e-03,1.09241e-14
1.68750e+00,12,22,1,6.72869e-02,1.97128e-14
1.70833e+00,11,20,1,3.29145e-02,1.32367e-14
1.72917e+00,10,18,1,1.40909e-03,3.52770e-15
1.75000e+00,12,22,1,1.20737e-01,2.26844e-14
1.77083e+00,12,22,1,1.03769e-01,7.06919e-14
1.79167e+00,10,18,1,9.69564e-04,1.65448e-15
1.81250e+00,12,22,1,8.72029e-02,4.62067e-14
1.83333e+00,11,20,1,2.19383e-02,4.45847e-15
1.85417e+00,11,20,1,7.88957e-02,2.32912e-14
1.87500e+00,12,22,1,1.01277e-01,6.12297e-14
1.89583e+00,10,18,1,4.35294e-03,1.03453e-14
1.91667e+00,12,22,1,7.58965e-02,2.61123e-14
1.93750e+00,11,20,1,9.89614e-02,6.44195e-14
1.95833e+00,12,22,1,1.09467e-02,4.39280e-14
1.97917e+00,11,20,1,2.40435e-03,3.45396e-15
2.00000e+00,11,20,1,4.32319e-02,5.50558e-14
2.02083e+00,11,20,1,7.19263e-03,1.34811e-14
2.04167e+00,14,26,1,3.00643e-02,1.55099e-14
2.06250e+00,10,18,1,1.04100e-03,1.84986e-15
2.08333e+00,11,20,1,3.87841e-02,3.84422e-14
2.10417e+00,15,28,1,3.02603e-04,3.50014e-17
2.12500e+00,10,18,1,2.00470e-03,6.21791e-15
2.14583e+00,19,36,1,2.60654e-02,1.35253e-14
2.16667e+00,20,38,1,8.02769e-02,2.43137e-14
2.18750e+00,13,24,1,3.60865e-02,5.59198e-15
2.20833e+00,11,20,1,1.01495e-01,1.72616e-14
2.22917e+00,13,24,1,9.10701e-02,6.95291e-14
2.25000e+00,10,18,1,1.30913e-02,9.10882e-15
2.27083e+00,10,18,1,7.09538e-02,4.66099e-14
2.29167e+00,12,22,1,9.76569e-02,1.83365e-14
2.31250e+00,12,22,1,2.62372e-02,2.97386e-14
2.33333e+00,12,22,1,4.01967e-03,3.39684e-15
2.35417e+00,9,16,1,4.22884e-04,9.80972e-17
2.37500e+00,11,20,1,6.39237e-02,9.27792e-15
2.39583e+00,9,16,1,1.36792e-02,1.95388e-14
2.41667e+00,9,16,1,1.85973e-02,7.07108e-14
2.43750e+00,8,14,1,1.52939e-02,2.72687e-14
2.45833e+00,10,18,1,9.36550e-04,3.01874e-16
2.47917e+00,11,20,1,9.83972e-02,1.20871e-14
2.50000e+00,11,20,1,6.48359e-02,1.78475e-14
2.52083e+00,11,20,1,9.82961e-02,1.86060e-14
2.54167e+00,12,22,1,2.11417e-01,6.75432e-14
2.56250e+00,10,18,1,8.59171e-04,6.24417e-16
2.58333e+00,9,16,1,2.65584e-01,4.46612e-14
2.60417e+00,12,22,1,7.05515e-03,1.50338e-14
2.62500e+00,11,20,1,1.84970e-01,2.34367e-14
2.64583e+00,9,16,1,8.62490e-02,1.84274e-13
2.66667e+00,10,18,1,2.91866e-03,1.25861e-15
2.68750e+00,9,16,1,4.59424e-02,6.59907e-14
2.70833e+00,12,22,1,8.79398e-02,8.32613e-14
2.72917e+00,10,18,1,4.96570e-02,8.94921e-15
2.75000e+00,13,24,1,1.43061e-01,6.82541e-14
2.77083e+00,9,16,1,4.67337e-03,2.11407e-14
2.79167e+00,9,16,1,2.39524e-02,2.66806e-15
2.81250e+00,10,18,1,5.10189e-03,1.30764e-15
2.83333e+00,13,24,1,5.72071e-02,1.65086e-14
2.85417e+00,12,22,1,3.29284e-02,1.00857e-13
2.87500e+00,10,18,1,3.57657e-02,5.48464e-15
2.89583e+00,9,16,1,5.58558e-02,1.53879e-14
2.91667e+00,10,18,1,4.69285e-02,1.05919e-14
2.93750e+00,9,16,1,4.41687e-02,1.42901e-14
2.95833e+00,10,18,1,6.49915e-02,8.20458e-15
2.97917e+00,9,16,1,1.08221e-03,4.04672e-16
3.00000e+00,15,28,1,5.19078e-02,3.79255e-14
3.02083e+00,10,18,1,1.03633e-02,2.22547e-15
3.04167e+00,11,20,1,4.39038e-02,4.74873e-14
3.06250e+00,9,16,1,1.77126e-02,5.32151e-15
3.08333e+00,10,18,1,5.85314e-02,3.44570e-14
3.10417e+00,8,14,1,3.88141e-03,1.73379e-14
3.12500e+00,8,14,1,6.99123e-02,4.29747e-14
3.14583e+00,12,22,1,1.32433e-03,2.84086e-16
3.16667e+00,9,16,1,9.28282e-02,2.23660e-14
3.18750e+00,9,16,1,4.78351e-02,5.54168e-15
3.20833e+00,8,14,1,2.47391e-02,6.50669e-14
3.22917e+00,11,20,1,1.55997e-03,3.75142e-16
3.25000e+00,12,22,1,1.23970e-01,5.63206e-14
3.27083e+00,12,22,1,2.07627e-03,2.37288e-15
3.29167e+00,12,22,1,3.32027e-04,8.41132e-17
3.31250e+00,14,26,1,6.85828e-04,7.77583e-16
3.33333e+00,23,44,1,3.99302e-04,2.18219e-16
3.35417e+00,19,36,1,2.09070e-03,2.61729e-15
3.37500e+00,29,56,1,3.88061e-02,1.14219e-14
3.39583e+00,15,28,1,4.65005e-02,1.11131e-14
3.41667e+00,24,46,1,6.57263e-02,5.11515e-14
3.43750e+00,20,38,1,2.56613e-03,2.92601e-15
3.45833e+00,50,98,1,3.13410e-02,8.80112e-15
3.47917e+00,102,202,1,4.86119e-02,6.63633e-15
3.50000e+00,153,304,1,1.05996e-01,1.25769e-14
3.52083e+00,113,224,1,2.04445e-01,3.43119e-14
3.54167e+00,45,88,1,9.50201e-02,2.62630e-14
3.56250e+00,29,56,1,2.92906e-01,3.99375e-14
3.58333e+00,32,62,1,1.17889e-01,1.28405e-14
3.60417e+00,10,18,1,2.23189e-02,7.00451e-15
3.62500e+00,4,6,1,5.86925e-02,6.21794e-14
3.64583e+00,6,10,1,1.62020e-02,1.69444e-15
3.66667e+00,12,22,1,5.29220e-02,2.73838e-14
3.68750e+00,101,200,1,4.19989e-03,1.66164e-14
3.70833e+00,185,368,1,3.68084e-03,2.54715e-14
3.72917e+00,54,106,1,3.87979e-03,8.68954e-16
3.75000e+00,16,30,1,3.17395e-02,6.98214e-14
3.77083e+00,22,42,1,4.44104e-01,1.41307e-13
3.79167e+00,15,28,1,3.14337e-04,2.02430e-16
3.81250e+00,17,32,1,1.10046e-03,1.22976e-15
3.83333e+00,20,38,1,1.34316e-03,1.43603e-15
3.85417e+00,15,28,1,6.05390e-02,9.88018e-14
3.87500e+00,12,22,1,2.28112e-02,2.66282e-13
3.89583e+00,19,36,1,1.95236e-01,2.79491e-13
3.91667e+00,24,46,1,1.67016e-01,6.17835e-13
3.93750e+00,20,38,1,1.26802e-01,2.01844e-13
3.95833e+00,29,56,1,6.03309e-02,1.60752e-13
3.97917e+00,26,50,1,4.49836e-02,8.96011e-13
4.00000e+00,26,50,1,2.24484e-02,1.37748e-13
4.02083e+00,34,66,1,1.04306e-01,6.50672e-13
4.04167e+00,37,72,1,9.40077e-02,7.25255e-14
4.06250e+00,33,64,1,6.39440e-02,8.53256e-14
4.08333e+00,30,58,1,4.39373e-02,5.62308e-13
4.10417e+00,30,58,1,8.76803e-02,1.50577e-12
4.12500e+00,33,64,1,1.79374e-01,5.49550e-13
4.14583e+00,40,78,1,2.12083e-01,2.41220e-13
4.16667e+00,52,102,1,7.41471e-03,5.20937e-14
4.18750e+00,31,60,1,1.17437e-01,8.83258e-13
4.20833e+00,32,62,1,2.29029e-02,2.32305e-13
4.22917e+00,38,74,1,4.56681e-02,3.80245e-13
4.25000e+00,42,82,1,5.30806e-02,7.33175e-13
4.27083e+00,60,118,1,8.41669e-02,1.91894e-13
4.29167e+00,56,110,1,7.34992e-02,1.49555e-12
4.31250e+00,59,116,1,1.82446e-02,7.56944e-14
4.33333e+00,55,108,1,3.04197e-02,1.06969e-12
4.35417e+00,44,86,1,3.31965e-02,4.11691e-13
4.37500e+00,50,98,1,2.47368e-01,4.88804e-13
4.39583e+00,50,98,1,1.92156e-02,2.81690e-14
4.41667e+00,51,100,1,7.41246e-02,2.37657e-13
4.43750e+00,38,74,1,1.52808e-02,9.79879e-14
4.45833e+00,56,110,1,1.08652e-01,5.84992e-13
4.47917e+00,49,96,1,2.52747e-02,1.00223e-13
4.50000e+00,45,88,1,4.40961e-02,8.30396e-14
4.52083e+00,47,92,1,4.56101e-02,1.04165e-13
4.54167e+00,112,222,1,6.73006e-02,7.29008e-13
4.56250e+00,49,96,1,1.58738e-01,3.71917e-13
4.58333e+00,47,92,1,2.47402e-02,7.00395e-14
4.60417e+00,33,64,1,4.51969e-02,1.53706e-13
4.62500e+00,46,90,1,8.91553e-03,9.47312e-15
4.64583e+00,58,114,1,1.78275e-02,1.89651e-14
4.66667e+00,50,98,1,1.59993e-02,1.78230e-14
4.68750e+00,41,80,1,2.49289e-02,7.44246e-14
4.70833e+00,50,98,1,1.76279e-01,2.69113e-13
4.72917e+00,58,114,1,4.45510e-02,1.26043e-13
4.75000e+00,51,100,1,5.47665e-02,8.76101e-13
4.77083e+00,43,84,1,4.25714e-02,1.01814e-12
4.79167e+00,34,66,1,2.54372e-02,5.26848e-14
4.81250e+00,54,106,1,5.74012e-02,8.27448e-14
4.83333e+00,40,78,1,5.03989e-02,1.06980e-13
4.85417e+00,45,88,1,2.48702e-02,6.96271e-14
4.87500e+00,62,122,1,1.54182e-01,3.94615e-13
4.89583e+00,69,136,1,5.91071e-02,2.89746e-13
4.91667e+00,53,104,1,2.20226e-02,5.05315e-14
4.93750e+00,58,114,1,4.76649e-02,6.19393e-14
4.95833e+00,58,114,1,2.48049e-01,8.53569e-13
4.97917e+00,52,102,1,9.54980e-02,5.15950e-13
5.00000e+00,66,130,1,1.70540e-01,3.53684e-13
5.02083e+00,61,120,1,5.74059e-02,1.36739e-13
5.04167e+00,47,92,1,1.42439e-01,1.06225e-12
5.06250e+00,54,106,1,3.28920e-01,4.69467e-13
5.08333e+00,50,98,1,2.44114e-02,7.83093e-13
5.10417e+00,53,104,1,1.62447e-02,5.92026e-14
5.12500e+00,53,104,1,1.25803e-01,1.70287e-13
5.14583e+00,56,110,1,4.25393e-02,3.04745e-13
5.16667e+00,54,106,1,2.40503e-02,2.04416e-13
5.18750e+00,47,92,1,1.92552e-02,8.83840e-14
5.20833e+00,53,104,1,1.40365e-02,7.36014e-14
5.22917e+00,44,86,1,2.91151e-02,3.66761e-13
5.25000e+00,44,86,1,3.46332e-02,2.27584e-13
5.27083e+00,42,82,1,1.04936e-01,1.48735e-13
5.29167e+00,38,74,1,5.57907e-03,3.60851e-14
5.31250e+00,46,90,1,2.14697e-02,1.47641e-13
5.33333e+00,29,56,1,1.01463e-01,6.85232e-14
5.35417e+00,29,56,1,4.71915e-02,1.12953e-13
5.37500e+00,20,38,1,5.83759e-02,7.01600e-14
5.39583e+00,27,52,1,1.21068e-02,6.31140e-15
5.41667e+00,16,30,1,2.59997e-02,3.65817e-15
5.43750e+00,18,34,1,1.63079e-02,3.82629e-14
5.45833e+00,11,20,1,5.95332e-02,2.86690e-14
5.47917e+00,14,26,1,1.35187e-03,1.83138e-16
5.50000e+00,13,24,1,5.56471e-02,2.90513e-14
5.52083e+00,16,30,1,8.91524e-02,1.41454e-14
5.54167e+00,9,16,1,1.60736e-03,1.32101e-15
5.56250e+00,11,20,1,1.73950e-01,5.79535e-14
5.58333e+00,14,26,1,3.39066e-02,5.68735e-14
5.60417e+00,8,14,1,1.53161e-02,7.75028e-14
5.62500e+00,14,26,1,1.40921e-01,2.41873e-14
5.64583e+00,11,20,1,3.88942e-04,5.11698e-17
5.66667e+00,11,20,1,1.63696e-01,6.89446e-14
5.68750e+00,12,22,1,2.77657e-02,1.12771e-14
5.70833e+00,11,20,1,7.74821e-04,2.91627e-16
5.72917e+00,10,18,1,7.61106e-02,4.18486e-14
5.75000e+00,12,22,1,8.59594e-02,2.91924e-14
5.77083e+00,10,18,1,4.36499e-04,4.46629e-17
5.79167e+00,10,18,1,7.96844e-02,6.85843e-14
5.81250e+00,15,28,1,1.29627e-03,4.52396e-16
5.83333e+00,10,18,1,5.57367e-02,3.20263e-14
5.85417e+00,12,22,1,2.29175e-02,7.92958e-15
5.87500e+00,10,18,1,2.78335e-04,3.44362e-17
5.89583e+00,10,18,1,3.22718e-02,3.24797e-15
5.91667e+00,11,20,1,1.04039e-03,5.77786e-16
5.93750e+00,14,26,1,4.04932e-02,1.30903e-14
5.95833e+00,10,18,1,4.55357e-04,2.01003e-16
5.97917e+00,10,18,1,3.64068e-03,8.11422e-15
6.00000e+00,11,20,1,1.68432e-03,3.95262e-16
6.02083e+00,11,20,1,1.86694e-03,5.83053e-16
6.04167e+00,11,20,1,7.04432e-02,1.45611e-14
6.06250e+00,10,18,1,5.22083e-04,1.80400e-16
6.08333e+00,10,18,1,2.02962e-02,3.68590e-14
6.10417e+00,9,16,1,1.40516e-02,7.04013e-14
6.12500e+00,13,24,1,1.16923e-01,4.13455e-14
6.14583e+00,14,26,1,1.17787e-01,8.58583e-14
6.16667e+00,16,30,1,1.05211e-01,3.59584e-14
6.18750e+00,17,32,1,2.07599e-02,1.99292e-14
6.20833e+00,14,26,1,2.64710e-02,7.57474e-14
6.22917e+00,13,24,1,2.27026e-02,4.93850e-14
6.25000e+00,11,20,1,1.34742e-02,3.07445e-14
6.27083e+00,9,16,1,9.54706e-04,1.53148e-16
6.29167e+00,10,18,1,6.90769e-02,9.82325e-15
6.31250e+00,9,16,1,4.98552e-02,2.33323e-14
6.33333e+00,9,16,1,1.41183e-02,5.88998e-14
6.35417e+00,10,18,1,5.23789e-02,1.80317e-14
6.37500e+00,10,18,1,6.62560e-02,1.38291e-14
6.39583e+00,11,20,1,6.32951e-02,7.30491e-15
6.41667e+00,11,20,1,1.27500e-01,5.51061e-14
6.43750e+00,11,20,1,5.79919e-02,6.44010e-14
6.45833e+00,10,18,1,6.45685e-04,2.19626e-16
6.47917e+00,11,20,1,7.39736e-02,8.96823e-15
6.50000e+00,9,16,1,2.58225e-03,4.20220e-16
6.52083e+00,8,14,1,2.54675e-02,7.58787e-14
6.54167e+00,12,22,1,1.36066e-02,1.38112e-14
6.56250e+00,8,14,1,2.06565e-02,8.98892e-14
6.58333e+00,10,18,1,1.19007e-01,3.38944e-14
6.60417e+00,9,16,1,3.50970e-02,9.41847e-14
6.62500e+00,16,30,1,4.48826e-02,1.76491e-14
6.64583e+00,10,18,1,4.40525e-03,1.07481e-15
6.66667e+00,12,22,1,6.74271e-03,5.73464e-15
6.68750e+00,11,20,1,9.76463e-04,2.82480e-16
6.70833e+00,11,20,1,2.57358e-03,8.25035e-16
6.72917e+00,12,22,1,1.27829e-01,1.62670e-14
6.75000e+00,12,22,1,1.95895e-03,1.01698e-15
6.77083e+00,13,24,1,1.53036e-01,7.64793e-14
6.79167e+00,16,30,1,1.39155e-03,2.82866e-16
6.81250e+00,14,26,1,4.98744e-04,7.88644e-17
6.83333e+00,14,26,1,1.30373e-03,3.19794e-16
6.85417e+00,16,30,1,6.51692e-04,8.48142e-17
6.87500e+00,13,24,1,7.95904e-04,1.99511e-16
6.89583e+00,11,20,1,3.70407e-03,3.88508e-15
6.91667e+00,11,20,1,1.05611e-03,5.75520e-16
6.93750e+00,8,14,1,1.12147e-02,9.59875e-14
6.95833e+00,8,14,1,1.52998e-02,5.22071e-14
6.97917e+00,9,16,1,6.57946e-03,1.23492e-14
7.00000e+00,8,14,1,6.12482e-02,9.94813e-14
7.02083e+00,10,18,1,1.11925e-01,4.14152e-14
7.04167e+00,12,22,1,5.60576e-02,8.09238e-15
7.06250e+00,12,22,1,4.33261e-03,4.51024e-15
7.08333e+00,10,18,1,4.86161e-03,3.96849e-15
7.10417e+00,9,16,1,4.73689e-02,5.02715e-15
7.12500e+00,9,16,1,1.76641e-02,8.37581e-14
7.14583e+00,12,22,1,1.22674e-02,3.40198e-14
7.16667e+00,15,28,1,3.83726e-04,5.14974e-17
7.18750e+00,16,30,1,5.62143e-02,3.28691e-14
7.20833e+00,14,26,1,2.54119e-02,8.76109e-14
7.22917e+00,10,18,1,4.97925e-02,6.24152e-14
7.25000e+00,9,16,1,1.22732e-03,4.45512e-16
7.27083e+00,10,18,1,1.31635e-01,6.11632e-14
7.29167e+00,11,20,1,8.29242e-04,1.05688e-16
7.31250e+00,10,18,1,1.17811e-01,2.73843e-14
7.33333e+00,9,16,1,1.59379e-02,2.92120e-14
7.35417e+00,9,16,1,8.15732e-02,9.09321e-15
7.37500e+00,10,18,1,1.62594e-01,6.15816e-14
7.39583e+00,17,32,1,2.66398e-03,9.79315e-16
7.41667e+00,10,18,1,1.53666e-01,3.88145e-14
7.43750e+00,9,16,1,6.53472e-03,2.22326e-15
7.45833e+00,9,16,1,2.60804e-02,4.61135e-14
7.47917e+00,11,20,1,7.69229e-02,9.01354e-15
7.50000e+00,9,16,1,1.81053e-02,3.72457e-14
7.52083e+00,13,24,1,9.11094e-03,8.22272e-15
7.54167e+00,14,26,1,8.20489e-02,5.01079e-14
7.56250e+00,11,20,1,1.89113e-02,9.19199e-14
7.58333e+00,16,30,1,1.22301e-01,6.30171e-14
7.60417e+00,13,24,1,5.20007e-02,7.72643e-15
7.62500e+00,11,20,1,1.62053e-02,3.96104e-14
7.64583e+00,11,20,1,1.44364e-01,7.57494e-14
7.66667e+00,9,16,1,3.30667e-02,9.37042e-14
7.68750e+00,9,16,1,2.25443e-01,3.33749e-14
7.70833e+00,9,16,1,4.65507e-02,1.93413e-14
7.72917e+00,12,22,1,3.51720e-03,3.60179e-15
7.75000e+00,13,24,1,1.64023e-03,9.63088e-16
7.77083e+00,12,22,1,2.46039e-03,2.23642e-15
7.79167e+00,10,18,1,1.70324e-02,1.67122e-14
7.81250e+00,11,20,1,7.72025e-02,8.01715e-15
7.83333e+00,9,16,1,5.35484e-02,2.17935e-14
7.85417e+00,15,28,1,1.41946e-01,6.83281e-14
7.87500e+00,10,18,1,9.65886e-02,4.29378e-14
7.89583e+00,14,26,1,6.08096e-02,4.06669e-14
7.91667e+00,10,18,1,2.37634e-01,8.22209e-14
7.93750e+00,10,18,1,2.38419e-02,4.66065e-14
7.95833e+00,12,22,1,1.52405e-02,5.62728e-15
7.97917e+00,13,24,1,9.94073e-02,4.05175e-14
8.00000e+00,14,26,1,3.93137e-02,9.82961e-14
8.02083e+00,13,24,1,6.02665e-02,8.41485e-15
8.04167e+00,10,18,1,9.33545e-02,2.27249e-14
8.06250e+00,13,24,1,1.51808e-01,8.99123e-14
8.08333e+00,11,20,1,3.48812e-03,6.62914e-15
8.10417e+00,15,28,1,4.97923e-02,1.61648e-14
8.12500e+00,9,16,1,3.68807e-03,1.13019e-15
8.14583e+00,9,16,1,3.20115e-03,6.49080e-16
8.16667e+00,9,16,1,1.58761e-02,2.98539e-14
8.18750e+00,9,16,1,1.24462e-01,3.74822e-14
8.20833e+00,9,16,1,8.03025e-02,2.20976e-14
8.22917e+00,11,20,1,1.00507e-01,4.56031e-14
8.25000e+00,11,20,1,2.80617e-02,1.45548e-14
8.27083e+00,11,20,1,1.40850e-01,6.90826e-14
8.29167e+00,10,18,1,1.42540e-02,3.52648e-14
8.31250e+00,11,20,1,1.10995e-02,7.01124e-15
8.33333e+00,11,20,1,5.38430e-02,6.88753e-14
8.35417e+00,15,28,1,4.02182e-02,3.35780e-14
8.37500e+00,11,20,1,1.20180e-01,9.59738e-14
8.39583e+00,11,20,1,2.53113e-02,1.38612e-14
8.41667e+00,11,20,1,7.78594e-02,9.45987e-14
8.43750e+00,10,18,1,8.06588e-02,2.06618e-14
8.45833e+00,10,18,1,6.20875e-03,3.21024e-15
8.47917e+00,16,30,1,1.99950e-01,7.71642e-14
8.50000e+00,12,22,1,8.82193e-03,1.96553e-15
8.52083e+00,10,18,1,4.07891e-02,1.97398e-14
8.54167e+00,14,26,1,2.31816e-04,4.82934e-17
8.56250e+00,12,22,1,6.03636e-04,3.16229e-16
8.58333e+00,12,22,1,6.59704e-02,7.41437e-14
8.60417e+00,11,20,1,5.43397e-02,1.62632e-14
8.62500e+00,11,20,1,9.86728e-02,2.43650e-14
8.64583e+00,10,18,1,1.59609e-01,9.28392e-14
8.66667e+00,10,18,1,5.17940e-03,6.95874e-15
8.68750e+00,15,28,1,2.24423e-01,8.91156e-14
8.70833e+00,13,24,1,1.73250e-01,9.00240e-14
8.72917e+00,11,20,1,5.36678e-02,8.82365e-14
8.75000e+00,10,18,1,7.37352e-03,5.84027e-15
8.77083e+00,12,22,1,8.31567e-03,5.10850e-15
8.79167e+00,11,20,1,7.90014e-02,1.38258e-14
8.81250e+00,12,22,1,7.08460e-02,1.25147e-14
8.83333e+00,14,26,1,1.30540e-01,6.05734e-14
8.85417e+00,14,26,1,7.10233e-02,2.39856e-14
8.87500e+00,10,18,1,1.57766e-02,3.37287e-14
8.89583e+00,14,26,1,1.26641e-03,1.39573e-16
8.91667e+00,14,26,1,1.53265e-03,2.85370e-16
8.93750e+00,17,32,1,7.39096e-02,9.37784e-15
8.95833e+00,14,26,1,4.35926e-02,7.33383e-14
8.97917e+00,15,28,1,1.54602e-01,9.42768e-14


==> data/Newton_DDD_4km_new.csv <==
day,0,1,2,3,4
2.08333e-02,15,28,1,4.18824e-03,1.80070e-14
4.16667e-02,8,14,1,5.77320e-04,9.68585e-16
6.25000e-02,10,18,1,1.47613e-03,7.79191e-16
8.33333e-02,10,18,1,5.77165e-04,1.46276e-16
1.04167e-01,8,14,1,5.39060e-02,6.41428e-14
1.25000e-01,8,14,1,7.48705e-02,4.82120e-14
1.45833e-01,8,14,1,5.55586e-02,7.15745e-15
1.66667e-01,7,12,1,8.19845e-02,9.42267e-14
1.87500e-01,7,12,1,2.28873e-02,8.70343e-15
2.08333e-01,7,12,1,5.68142e-02,9.58750e-15
2.29167e-01,7,12,1,8.11768e-04,5.34216e-16
2.50000e-01,6,10,1,3.47038e-02,3.95163e-14
2.70833e-01,7,12,1,1.86232e-02,3.00831e-15
2.91667e-01,6,10,1,4.04179e-02,1.47541e-14
3.12500e-01,7,12,1,2.46032e-02,6.19379e-15
3.33333e-01,7,12,1,2.98127e-04,3.40730e-17
3.54167e-01,6,10,1,1.10836e-02,1.42125e-15
3.75000e-01,5,8,1,3.36964e-02,3.80780e-14
3.95833e-01,5,8,1,3.26737e-02,2.84480e-14
4.16667e-01,6,10,1,1.10292e-03,1.01627e-15
4.37500e-01,8,14,1,5.94079e-04,7.36649e-17
4.58333e-01,7,12,1,2.36526e-03,1.39722e-15
4.79167e-01,7,12,1,2.69715e-02,3.04356e-15
5.00000e-01,6,10,1,3.28470e-02,1.44681e-14
5.20833e-01,7,12,1,6.42477e-02,2.39722e-14
5.41667e-01,6,10,1,2.97765e-02,1.91137e-14
5.62500e-01,6,10,1,3.07975e-02,1.48845e-14
5.83333e-01,6,10,1,4.30450e-03,3.70073e-14
6.04167e-01,7,12,1,1.47008e-02,1.53182e-15
6.25000e-01,8,14,1,2.54431e-02,8.24481e-14
6.45833e-01,7,12,1,1.13934e-03,5.48510e-15
6.66667e-01,6,10,1,2.18491e-02,5.51243e-15
6.87500e-01,6,10,1,5.15214e-02,8.95758e-14
7.08333e-01,7,12,1,1.71415e-03,7.00111e-15
7.29167e-01,8,14,1,1.08909e-01,5.04485e-14
7.50000e-01,7,12,1,8.21347e-02,2.33236e-14
7.70833e-01,7,12,1,2.58243e-03,1.52768e-14
7.91667e-01,7,12,1,2.30701e-03,2.15189e-14
8.12500e-01,7,12,1,6.31463e-02,7.91469e-15
8.33333e-01,7,12,1,6.70417e-02,1.36357e-14
8.54167e-01,7,12,1,2.99543e-03,2.19761e-14
8.75000e-01,8,14,1,9.55812e-02,9.89830e-14
8.95833e-01,8,14,1,5.92816e-04,1.09211e-15
9.16667e-01,7,12,1,1.09639e-03,2.42527e-15
9.37500e-01,7,12,1,5.36833e-04,6.52800e-16
9.58333e-01,7,12,1,8.94041e-02,4.09549e-14
9.79167e-01,9,16,1,8.78599e-02,4.31267e-14
1.00000e+00,7,12,1,3.63771e-03,5.79608e-15
1.02083e+00,8,14,1,8.51217e-04,1.66256e-15
1.04167e+00,8,14,1,8.09084e-04,4.03383e-15
1.06250e+00,8,14,1,1.00493e-03,5.07158e-15
1.08333e+00,7,12,1,5.69189e-04,8.01744e-16
1.10417e+00,7,12,1,6.70527e-04,1.13718e-15
1.12500e+00,7,12,1,4.00553e-03,2.98292e-14
1.14583e+00,7,12,1,4.00251e-03,3.78616e-14
1.16667e+00,7,12,1,5.47175e-02,1.17141e-13
1.18750e+00,8,14,1,4.07930e-03,4.07488e-14
1.20833e+00,9,16,1,5.87799e-02,4.07981e-14
1.22917e+00,7,12,1,5.52602e-04,4.03579e-16
1.25000e+00,8,14,1,2.97997e-03,1.19710e-15
1.27083e+00,8,14,1,4.82992e-03,3.83059e-14
1.29167e+00,9,16,1,4.77547e-04,1.49254e-15
1.31250e+00,8,14,1,2.21137e-02,1.28249e-14
1.33333e+00,8,14,1,2.43069e-02,8.38887e-14
1.35417e+00,8,14,1,1.33174e-02,1.64555e-14
1.37500e+00,10,18,1,1.18588e-01,6.39396e-14
1.39583e+00,10,18,1,2.11669e-02,2.19494e-14
1.41667e+00,8,14,1,6.91579e-03,4.34542e-14
1.43750e+00,9,16,1,1.33065e-03,8.86636e-15
1.45833e+00,9,16,1,6.29863e-03,4.71159e-14
1.47917e+00,8,14,1,4.66059e-02,1.30345e-14
1.50000e+00,14,26,1,5.42738e-02,5.89834e-14
1.52083e+00,8,14,1,1.75975e-03,9.12263e-15
1.54167e+00,9,16,1,3.23536e-02,2.41740e-14
1.56250e+00,9,16,1,1.56387e-02,2.10843e-14
1.58333e+00,16,30,1,1.73705e-01,6.77131e-14
1.60417e+00,10,18,1,2.38000e-04,2.14027e-16
1.62500e+00,8,14,1,4.95344e-05,7.55228e-18
1.64583e+00,7,12,1,4.48410e-02,1.14732e-13
1.66667e+00,9,16,1,8.08976e-03,3.44406e-14
1.68750e+00,9,16,1,5.21000e-02,8.80352e-14
1.70833e+00,9,16,1,3.00545e-01,1.36467e-13
1.72917e+00,7,12,1,4.01814e-02,8.77190e-14
1.75000e+00,10,18,1,3.87392e-02,8.97697e-14
1.77083e+00,7,12,1,6.53268e-03,5.74533e-14
1.79167e+00,7,12,1,1.29882e-02,1.46687e-13
1.81250e+00,9,16,1,1.41370e-03,5.94502e-15
1.83333e+00,10,18,1,1.10355e-01,1.01444e-13
1.85417e+00,10,18,1,2.53277e-02,2.45965e-14
1.87500e+00,7,12,1,6.19053e-04,1.12318e-15
1.89583e+00,9,16,1,6.20150e-02,4.10507e-14
1.91667e+00,9,16,1,7.61337e-04,1.69814e-15
1.93750e+00,7,12,1,3.15206e-03,4.11213e-14
1.95833e+00,7,12,1,7.16471e-02,4.26525e-14
1.97917e+00,8,14,1,8.43655e-02,9.81608e-14
2.00000e+00,10,18,1,7.12550e-04,8.83441e-16
2.02083e+00,7,12,1,2.19263e-03,2.69866e-14
2.04167e+00,8,14,1,7.48827e-02,1.74765e-14
2.06250e+00,7,12,1,3.69150e-02,1.06967e-14
2.08333e+00,9,16,1,2.94470e-03,1.56748e-14
2.10417e+00,10,18,1,1.66130e-02,1.09215e-14
2.12500e+00,7,12,1,6.38184e-02,7.89102e-14
2.14583e+00,6,10,1,4.16529e-03,4.17143e-14
2.16667e+00,9,16,1,1.34942e-03,3.19519e-15
2.18750e+00,8,14,1,1.25554e-01,1.54306e-13
2.20833e+00,7,12,1,6.10015e-02,2.28642e-14
2.22917e+00,6,10,1,5.06781e-03,6.18094e-14
2.25000e+00,11,20,1,6.20567e-02,4.01766e-14
2.27083e+00,10,18,1,5.47889e-02,5.09683e-14
2.29167e+00,6,10,1,1.06547e-02,1.39194e-13
2.31250e+00,6,10,1,4.57386e-03,1.45944e-13
2.33333e+00,11,20,1,6.64748e-02,3.27336e-14
2.35417e+00,11,20,1,2.39558e-03,1.48583e-15
2.37500e+00,7,12,1,6.06229e-02,3.21328e-14
2.39583e+00,7,12,1,6.06760e-03,1.39237e-14
2.41667e+00,11,20,1,8.03578e-02,1.54377e-13
2.43750e+00,7,12,1,3.40002e-02,2.47731e-14
2.45833e+00,7,12,1,1.06938e-03,2.21416e-15
2.47917e+00,8,14,1,2.15900e-03,7.12501e-16
2.50000e+00,9,16,1,2.13887e-03,8.76927e-15
2.52083e+00,8,14,1,5.79804e-04,6.34014e-16
2.54167e+00,10,18,1,6.76100e-02,4.22458e-14
2.56250e+00,8,14,1,7.30201e-02,2.37644e-14
2.58333e+00,8,14,1,1.01929e-01,1.17014e-13
2.60417e+00,13,24,1,1.16077e-01,1.04698e-13
2.62500e+00,8,14,1,9.33161e-04,6.36583e-16
2.64583e+00,9,16,1,3.62715e-03,2.04773e-14
2.66667e+00,11,20,1,7.07978e-02,9.25799e-15
2.68750e+00,8,14,1,6.52561e-02,6.84022e-14
2.70833e+00,12,22,1,1.38529e-03,2.92465e-15
2.72917e+00,11,20,1,8.92595e-02,2.26477e-14
2.75000e+00,9,16,1,1.00043e-03,1.14915e-15
2.77083e+00,9,16,1,2.93656e-02,5.51816e-15
2.79167e+00,10,18,1,7.05737e-04,8.17238e-16
2.81250e+00,9,16,1,4.02543e-04,3.21472e-16
2.83333e+00,9,16,1,1.05917e-02,1.51399e-13
2.85417e+00,12,22,1,1.67224e-03,4.22492e-15
2.87500e+00,9,16,1,3.59662e-02,8.89011e-15
2.89583e+00,11,20,1,4.67374e-02,2.18871e-14
2.91667e+00,9,16,1,3.83260e-02,3.09834e-14
2.93750e+00,7,12,1,6.44729e-02,1.34972e-13
2.95833e+00,9,16,1,7.67773e-02,2.29709e-14
2.97917e+00,8,14,1,4.66458e-02,7.64637e-14
3.00000e+00,7,12,1,2.81349e-02,1.50906e-14
3.02083e+00,9,16,1,8.89719e-04,3.81524e-16
3.04167e+00,8,14,1,2.90952e-02,6.98961e-15
3.06250e+00,9,16,1,9.59926e-02,2.96990e-14
3.08333e+00,8,14,1,8.37985e-04,4.99875e-16
3.10417e+00,7,12,1,4.12795e-02,1.78666e-14
3.12500e+00,9,16,1,5.15313e-04,2.35884e-16
3.14583e+00,7,12,1,1.56838e-02,5.55530e-14
3.16667e+00,6,10,1,8.69909e-04,2.16341e-15
3.18750e+00,8,14,1,7.45083e-02,1.49200e-14
3.20833e+00,8,14,1,9.01053e-02,1.51748e-13
3.22917e+00,9,16,1,9.19085e-04,4.96858e-16
3.25000e+00,9,16,1,1.00072e-01,2.53129e-14
3.27083e+00,11,20,1,4.76241e-02,7.41339e-15
3.29167e+00,10,18,1,6.06768e-04,2.90726e-16
3.31250e+00,9,16,1,6.03584e-02,7.71971e-14
3.33333e+00,14,26,1,1.68030e-03,1.59363e-15
3.35417e+00,24,46,1,4.66553e-02,5.03747e-14
3.37500e+00,13,24,1,3.50658e-02,2.47714e-14
3.39583e+00,13,24,1,3.45884e-02,3.07915e-14
3.41667e+00,24,46,1,9.65066e-02,7.09921e-14
3.43750e+00,34,66,1,4.17620e-02,7.82199e-14
3.45833e+00,65,128,1,2.90556e-02,2.30672e-14
3.47917e+00,108,214,1,1.60802e-02,1.13412e-14
3.50000e+00,54,106,1,7.42250e-02,1.27719e-14
3.52083e+00,32,62,1,3.04753e-02,1.23056e-14
3.54167e+00,26,50,1,3.33162e-03,1.22933e-15
3.56250e+00,16,30,1,9.67079e-02,1.05407e-14
3.58333e+00,19,36,1,1.85330e-01,4.13668e-14
3.60417e+00,8,14,1,1.81597e-02,8.68107e-14
3.62500e+00,5,8,1,6.62689e-02,6.80422e-15
3.64583e+00,6,10,1,9.83530e-03,6.61331e-15
3.66667e+00,9,16,1,1.57802e-01,5.38928e-14
3.68750e+00,13,24,1,5.41893e-04,1.45244e-16
3.70833e+00,45,88,1,7.88429e-02,7.35961e-14
3.72917e+00,28,54,1,2.15175e-02,4.65943e-15
3.75000e+00,14,26,1,5.45448e-02,9.59166e-14
3.77083e+00,12,22,1,1.45637e-03,2.38040e-16
3.79167e+00,8,14,1,1.10322e-02,2.21873e-13
3.81250e+00,8,14,1,3.35096e-02,1.51312e-14
3.83333e+00,9,16,1,8.69969e-02,2.03924e-13
3.85417e+00,10,18,1,1.38515e-02,5.60735e-14
3.87500e+00,7,12,1,2.59980e-03,9.45793e-15
3.89583e+00,9,16,1,1.18300e-02,1.47095e-13
3.91667e+00,7,12,1,2.44400e-03,2.00909e-14
3.93750e+00,14,26,1,1.72787e-01,2.21120e-13
3.95833e+00,8,14,1,1.03620e-02,2.72329e-13
3.97917e+00,9,16,1,1.12984e-02,1.76515e-13
4.00000e+00,12,22,1,3.16508e-02,8.61038e-14
4.02083e+00,15,28,1,1.80751e-02,7.02048e-14
4.04167e+00,18,34,1,2.17514e-02,3.50356e-13
4.06250e+00,15,28,1,4.42397e-02,2.91810e-13
4.08333e+00,15,28,1,3.88282e-02,1.07304e-13
4.10417e+00,12,22,1,7.96952e-04,1.78387e-15
4.12500e+00,19,36,1,7.30286e-03,1.37986e-13
4.14583e+00,13,24,1,8.94713e-02,1.01042e-12
4.16667e+00,20,38,1,2.34544e-03,1.19103e-14
4.18750e+00,13,24,1,7.60745e-03,2.22897e-13
4.20833e+00,25,48,1,1.14737e-03,1.22793e-15
4.22917e+00,24,46,1,1.29124e-01,6.99739e-13
4.25000e+00,24,46,1,1.07205e-02,1.58316e-13
4.27083e+00,16,30,1,2.92510e-03,1.14288e-14
4.29167e+00,24,46,1,4.13825e-02,8.93072e-13
4.31250e+00,30,58,1,1.95458e-02,1.88381e-13
4.33333e+00,27,52,1,1.59087e-01,4.49415e-13
4.35417e+00,30,58,1,1.88329e-01,4.81590e-13
4.37500e+00,26,50,1,8.49419e-03,5.08407e-14
4.39583e+00,32,62,1,3.67019e-02,9.49062e-13
4.41667e+00,18,34,1,4.71672e-02,4.23283e-13
4.43750e+00,28,54,1,1.70864e-01,1.09107e-12
4.45833e+00,27,52,1,2.36210e-02,8.69247e-14
4.47917e+00,27,52,1,6.61221e-02,7.17324e-13
4.50000e+00,20,38,1,4.71163e-02,7.38591e-13
4.52083e+00,26,50,1,1.09728e-01,2.43937e-13
4.54167e+00,18,34,1,4.00927e-02,4.84681e-13
4.56250e+00,30,58,1,4.82359e-02,1.93347e-13
4.58333e+00,24,46,1,2.06577e-02,3.77790e-13
4.60417e+00,25,48,1,1.09166e-01,8.23488e-14
4.62500e+00,25,48,1,2.82865e-02,2.33230e-13
4.64583e+00,33,64,1,1.90911e-02,1.53419e-13
4.66667e+00,26,50,1,4.53718e-02,2.50971e-13
4.68750e+00,31,60,1,3.11650e-02,6.50428e-13
4.70833e+00,28,54,1,4.38173e-02,3.06531e-14
4.72917e+00,22,42,1,1.56693e-02,2.19250e-13
4.75000e+00,28,54,1,2.34429e-02,4.48251e-13
4.77083e+00,35,68,1,3.00089e-02,2.34334e-13
4.79167e+00,22,42,1,6.08501e-02,3.15252e-13
4.81250e+00,31,60,1,2.53025e-02,2.61688e-14
4.83333e+00,27,52,1,1.47284e-02,1.86075e-13
4.85417e+00,23,44,1,3.37032e-02,3.08363e-13
4.87500e+00,37,72,1,6.00137e-03,5.97045e-14
4.89583e+00,32,62,1,4.96288e-02,2.62373e-13
4.91667e+00,27,52,1,2.08306e-02,8.42677e-14
4.93750e+00,33,64,1,1.60573e-01,1.33350e-13
4.95833e+00,45,88,1,5.78354e-03,5.07285e-14
4.97917e+00,36,70,1,2.19600e-02,2.52488e-13
5.00000e+00,43,84,1,1.06905e-01,3.00570e-13
5.02083e+00,48,94,1,3.86489e-02,4.12507e-14
5.04167e+00,41,80,1,1.85701e-01,2.50869e-13
5.06250e+00,37,72,1,5.05739e-03,7.98253e-15
5.08333e+00,49,96,1,1.64272e-01,2.09145e-13
5.10417e+00,42,82,1,1.78148e-02,3.49705e-13
5.12500e+00,32,62,1,9.09508e-03,5.91712e-14
5.14583e+00,49,96,1,2.54520e-03,2.63002e-15
5.16667e+00,46,90,1,4.43494e-02,2.03623e-13
5.18750e+00,38,74,1,1.01180e-02,1.00241e-13
5.20833e+00,46,90,1,3.38548e-02,3.41896e-13
5.22917e+00,32,62,1,1.21927e-03,2.16610e-15
5.25000e+00,40,78,1,1.52088e-02,3.44615e-13
5.27083e+00,26,50,1,5.04683e-02,7.79234e-14
5.29167e+00,27,52,1,2.90944e-02,9.22280e-13
5.31250e+00,25,48,1,5.34372e-02,5.38902e-14
5.33333e+00,19,36,1,3.92900e-02,4.46792e-14
5.35417e+00,19,36,1,9.29322e-02,2.44039e-13
5.37500e+00,15,28,1,4.11555e-02,2.59135e-14
5.39583e+00,16,30,1,9.27275e-03,2.32273e-13
5.41667e+00,9,16,1,5.56267e-02,9.68392e-14
5.43750e+00,10,18,1,7.32368e-02,1.29692e-14
5.45833e+00,8,14,1,2.59657e-02,1.39032e-14
5.47917e+00,9,16,1,4.57584e-02,4.32993e-14
5.50000e+00,10,18,1,1.48070e-01,5.93900e-14
5.52083e+00,7,12,1,4.65525e-02,8.76682e-14
5.54167e+00,9,16,1,1.37370e-03,4.75240e-15
5.56250e+00,8,14,1,2.15948e-03,7.00774e-15
5.58333e+00,8,14,1,1.99857e-02,7.33702e-15
5.60417e+00,9,16,1,4.32008e-04,4.72674e-16
5.62500e+00,8,14,1,4.88357e-03,2.69184e-14
5.64583e+00,10,18,1,8.77752e-02,1.25301e-14
5.66667e+00,8,14,1,7.24043e-04,2.96970e-15
5.68750e+00,8,14,1,1.37004e-03,5.68647e-15
5.70833e+00,8,14,1,9.41660e-03,1.59891e-14
5.72917e+00,9,16,1,1.12627e-01,3.05705e-14
5.75000e+00,8,14,1,1.22264e-03,4.88227e-15
5.77083e+00,8,14,1,1.51065e-01,3.83105e-14
5.79167e+00,8,14,1,4.40679e-03,6.61406e-15
5.81250e+00,8,14,1,7.04625e-04,3.36627e-15
5.83333e+00,8,14,1,2.57873e-02,4.63161e-15
5.85417e+00,8,14,1,6.89982e-04,1.80886e-16
5.87500e+00,7,12,1,6.26567e-03,4.34146e-14
5.89583e+00,8,14,1,9.63696e-04,2.38883e-15
5.91667e+00,9,16,1,8.72137e-02,1.43978e-14
5.93750e+00,8,14,1,1.03825e-02,7.26609e-14
5.95833e+00,8,14,1,2.95824e-02,1.54350e-14
5.97917e+00,8,14,1,5.62093e-02,8.78420e-15
6.00000e+00,8,14,1,1.20223e-01,2.54539e-14
6.02083e+00,8,14,1,7.33928e-02,6.78288e-14
6.04167e+00,7,12,1,2.55687e-02,6.37649e-15
6.06250e+00,9,16,1,3.99807e-02,1.10922e-14
6.08333e+00,8,14,1,1.20888e-03,2.06085e-16
6.10417e+00,8,14,1,3.48522e-02,7.11933e-15
6.12500e+00,12,22,1,1.15769e-02,4.26657e-15
6.14583e+00,9,16,1,4.75598e-04,1.02885e-16
6.16667e+00,8,14,1,1.05813e-03,1.42555e-16
6.18750e+00,8,14,1,3.32701e-02,9.32773e-15
6.20833e+00,11,20,1,3.57089e-02,1.14190e-14
6.22917e+00,8,14,1,6.45878e-02,2.40435e-14
6.25000e+00,8,14,1,3.82423e-02,5.61363e-15
6.27083e+00,8,14,1,7.42696e-04,5.17602e-16
6.29167e+00,8,14,1,5.77475e-02,1.30651e-14
6.31250e+00,15,28,1,1.11643e-02,2.69654e-14
6.33333e+00,9,16,1,3.33720e-03,2.24358e-15
6.35417e+00,7,12,1,5.96539e-02,6.44920e-14
6.37500e+00,8,14,1,3.89282e-04,1.24850e-16
6.39583e+00,17,32,1,4.07575e-02,1.42084e-14
6.41667e+00,8,14,1,1.53380e-03,4.71587e-16
6.43750e+00,7,12,1,3.40390e-02,1.03655e-14
6.45833e+00,8,14,1,1.49845e-02,5.66984e-14
6.47917e+00,8,14,1,5.51688e-02,8.90976e-15
6.50000e+00,9,16,1,2.94416e-02,9.17406e-15
6.52083e+00,8,14,1,8.34687e-04,1.17863e-16
6.54167e+00,9,16,1,1.18720e-03,3.68061e-16
6.56250e+00,8,14,1,2.82182e-04,6.09363e-17
6.58333e+00,8,14,1,1.06695e-03,6.25173e-16
6.60417e+00,7,12,1,5.42197e-04,1.23691e-16
6.62500e+00,7,12,1,1.00569e-02,2.98424e-14
6.64583e+00,8,14,1,1.30167e-03,4.23789e-16
6.66667e+00,8,14,1,2.33999e-03,1.14025e-15
6.68750e+00,6,10,1,8.49828e-03,4.72234e-14
6.70833e+00,7,12,1,1.58266e-03,3.68162e-15
6.72917e+00,7,12,1,4.07093e-02,1.71487e-14
6.75000e+00,8,14,1,8.32854e-04,4.05903e-16
6.77083e+00,6,10,1,1.90573e-02,6.61750e-14
6.79167e+00,7,12,1,1.99640e-03,4.71698e-15
6.81250e+00,7,12,1,1.07865e-01,6.36270e-14
6.83333e+00,7,12,1,4.57342e-02,1.24992e-14
6.85417e+00,7,12,1,7.69696e-03,2.32165e-14
6.87500e+00,7,12,1,1.43520e-02,5.02074e-14
6.89583e+00,7,12,1,1.37970e-03,4.85900e-16
6.91667e+00,6,10,1,1.11530e-03,7.41391e-16
6.93750e+00,8,14,1,4.47413e-04,1.04022e-16
6.95833e+00,7,12,1,2.70867e-03,5.73474e-15
6.97917e+00,7,12,1,9.91096e-04,2.47747e-16
7.00000e+00,6,10,1,2.20285e-03,5.45043e-15
7.02083e+00,7,12,1,1.35454e-03,7.86718e-16
7.04167e+00,7,12,1,7.07869e-02,3.47733e-14
7.06250e+00,9,16,1,1.76605e-03,3.50006e-16
7.08333e+00,7,12,1,9.70193e-04,2.30119e-16
7.10417e+00,7,12,1,2.52854e-03,4.70363e-15
7.12500e+00,7,12,1,8.91949e-03,3.08997e-14
7.14583e+00,8,14,1,4.57272e-04,2.49175e-16
7.16667e+00,9,16,1,7.07511e-03,1.66314e-14
7.18750e+00,8,14,1,3.84056e-03,3.22820e-15
7.20833e+00,9,16,1,2.88674e-04,7.77489e-17
7.22917e+00,8,14,1,1.36526e-03,6.25233e-16
7.25000e+00,7,12,1,4.07845e-03,9.21617e-15
7.27083e+00,9,16,1,9.50814e-02,1.46381e-14
7.29167e+00,9,16,1,9.52155e-02,2.78487e-14
7.31250e+00,8,14,1,1.09484e-03,8.10680e-16
7.33333e+00,8,14,1,9.11258e-04,5.87826e-16
7.35417e+00,8,14,1,1.53101e-03,2.26937e-15
7.37500e+00,9,16,1,2.89717e-04,9.53182e-17
7.39583e+00,9,16,1,9.25170e-02,2.05842e-14
7.41667e+00,8,14,1,1.61631e-03,1.80742e-15
7.43750e+00,9,16,1,1.01337e-02,1.47177e-14
7.45833e+00,10,18,1,7.58762e-02,1.23340e-14
7.47917e+00,10,18,1,6.68482e-02,8.58975e-15
7.50000e+00,10,18,1,1.86790e-01,2.23846e-14
7.52083e+00,10,18,1,7.40823e-02,1.31038e-14
7.54167e+00,10,18,1,3.40534e-02,4.66858e-15
7.56250e+00,10,18,1,7.72211e-02,1.08945e-14
7.58333e+00,10,18,1,6.76833e-02,8.09824e-15
7.60417e+00,9,16,1,6.86228e-02,9.82000e-14
7.62500e+00,10,18,1,7.46938e-02,9.11882e-15
7.64583e+00,9,16,1,4.35096e-04,2.71867e-16
7.66667e+00,10,18,1,7.77364e-02,1.31308e-14
7.68750e+00,9,16,1,6.80394e-02,9.78550e-14
7.70833e+00,10,18,1,7.55507e-02,1.11187e-14
7.72917e+00,10,18,1,9.41697e-02,2.75115e-14
7.75000e+00,8,14,1,4.15525e-02,2.21907e-14
7.77083e+00,10,18,1,4.14979e-02,3.56735e-14
7.79167e+00,10,18,1,1.03146e-03,3.83061e-16
7.81250e+00,8,14,1,1.97553e-03,5.12505e-15
7.83333e+00,8,14,1,4.96206e-04,2.02529e-16
7.85417e+00,9,16,1,7.39174e-02,1.22438e-14
7.87500e+00,9,16,1,4.62923e-02,5.77283e-14
7.89583e+00,10,18,1,1.52831e-01,2.26210e-14
7.91667e+00,9,16,1,4.27852e-02,2.93840e-14
7.93750e+00,10,18,1,6.38151e-02,1.00760e-14
7.95833e+00,10,18,1,6.13180e-02,7.33650e-14
7.97917e+00,10,18,1,6.29097e-02,7.46234e-15
8.00000e+00,11,20,1,6.09627e-02,7.51239e-15
8.02083e+00,10,18,1,2.24906e-02,4.89221e-14
8.04167e+00,11,20,1,5.54600e-03,9.70550e-15
8.06250e+00,12,22,1,8.25161e-02,2.12209e-14
8.08333e+00,11,20,1,3.52386e-04,1.07654e-16
8.10417e+00,11,20,1,3.48182e-02,2.83468e-14
8.12500e+00,9,16,1,2.38660e-02,3.65801e-15
8.14583e+00,9,16,1,6.15194e-02,5.18595e-14
8.16667e+00,9,16,1,7.20660e-03,1.14089e-14
8.18750e+00,10,18,1,8.85898e-02,2.86492e-14
8.20833e+00,11,20,1,7.39333e-02,7.86453e-15
8.22917e+00,10,18,1,6.04866e-02,9.41257e-14
8.25000e+00,10,18,1,5.51890e-02,9.54445e-14
8.27083e+00,10,18,1,8.39741e-02,3.51709e-14
8.29167e+00,10,18,1,1.77465e-02,1.34958e-14
8.31250e+00,10,18,1,7.27301e-02,1.98697e-14
8.33333e+00,8,14,1,3.55122e-02,1.87935e-14
8.35417e+00,10,18,1,3.44566e-04,1.57955e-16
8.37500e+00,9,16,1,8.75825e-04,1.20180e-15
8.39583e+00,10,18,1,6.76634e-04,6.47699e-16
8.41667e+00,12,22,1,7.59479e-02,1.87267e-14
8.43750e+00,10,18,1,1.61530e-03,4.12626e-16
8.45833e+00,11,20,1,5.88179e-02,1.15723e-14
8.47917e+00,10,18,1,2.32739e-04,2.41294e-17
8.50000e+00,11,20,1,2.42712e-04,8.40358e-17
8.52083e+00,10,18,1,8.68035e-02,3.68492e-14
8.54167e+00,10,18,1,1.29725e-01,3.74547e-14
8.56250e+00,11,20,1,7.85237e-04,9.69531e-17
8.58333e+00,10,18,1,3.62549e-02,6.14301e-14
8.60417e+00,11,20,1,5.59844e-02,7.97379e-15
8.62500e+00,11,20,1,2.35655e-02,1.76835e-14
8.64583e+00,12,22,1,5.55185e-02,7.07334e-15
8.66667e+00,11,20,1,9.81377e-02,2.36575e-14
8.68750e+00,10,18,1,1.02178e-01,6.63647e-14
8.70833e+00,10,18,1,1.04118e-03,1.69306e-15
8.72917e+00,9,16,1,3.52453e-03,1.40140e-14
8.75000e+00,9,16,1,3.87682e-04,3.16637e-16
8.77083e+00,10,18,1,8.68208e-02,2.60472e-14
8.79167e+00,10,18,1,7.00645e-02,9.75543e-14
8.81250e+00,10,18,1,7.49910e-02,2.64005e-14
8.83333e+00,10,18,1,8.42349e-02,3.88166e-14
8.85417e+00,11,20,1,5.69026e-02,8.84581e-15
8.87500e+00,11,20,1,7.07595e-02,1.99770e-14
8.89583e+00,11,20,1,6.83606e-02,1.61421e-14
8.91667e+00,10,18,1,3.82073e-04,2.92146e-16
8.93750e+00,10,18,1,1.55866e-03,3.70786e-15
8.95833e+00,10,18,1,5.59942e-02,4.53859e-14
8.97917e+00,9,16,1,6.98186e-03,8.29112e-15
9.00000e+00,11,20,1,5.65572e-02,1.00639e-14
9.02083e+00,10,18,1,3.87472e-04,4.62074e-16
9.04167e+00,9,16,1,2.50331e-03,7.21987e-15
9.06250e+00,9,16,1,1.18962e-03,3.75893e-15
9.08333e+00,9,16,1,3.62043e-02,2.52346e-14
9.10417e+00,10,18,1,5.43014e-04,4.86463e-16
9.12500e+00,9,16,1,1.16699e-03,2.56810e-15
9.14583e+00,9,16,1,4.47907e-04,3.83540e-16
9.16667e+00,11,20,1,3.68325e-04,1.52684e-16
9.18750e+00,10,18,1,4.77056e-02,3.72788e-14
9.20833e+00,9,16,1,2.54818e-03,1.31781e-14
9.22917e+00,9,16,1,1.42879e-03,2.90297e-15
9.25000e+00,8,14,1,3.76451e-03,3.25960e-14
9.27083e+00,11,20,1,9.39261e-02,5.25672e-14
9.29167e+00,10,18,1,4.57126e-02,2.25319e-14
9.31250e+00,9,16,1,1.68699e-03,7.83710e-15
9.33333e+00,9,16,1,4.87638e-04,9.02706e-16
9.35417e+00,8,14,1,2.19627e-03,1.19938e-14
9.37500e+00,10,18,1,5.40185e-02,1.00481e-14
9.39583e+00,11,20,1,1.18449e-01,1.00508e-13
9.41667e+00,12,22,1,4.61853e-02,5.65523e-15
9.43750e+00,12,22,1,1.17302e-02,2.77345e-14
9.45833e+00,8,14,1,1.65828e-02,9.34820e-14
9.47917e+00,12,22,1,7.77095e-02,3.23457e-14
9.50000e+00,9,16,1,1.05365e-02,2.32105e-14
9.52083e+00,12,22,1,7.36391e-02,2.27173e-14
9.54167e+00,10,18,1,7.53090e-02,2.84027e-14
9.56250e+00,14,26,1,7.09581e-02,2.17611e-14
9.58333e+00,15,28,1,1.81867e-02,2.58410e-14
9.60417e+00,16,30,1,7.34561e-04,1.25069e-16
9.62500e+00,16,30,1,3.12722e-02,9.93759e-14
9.64583e+00,15,28,1,5.14051e-02,9.21231e-15
9.66667e+00,14,26,1,1.55198e-02,2.92524e-14
9.68750e+00,17,32,1,1.70876e-02,5.13183e-14
9.70833e+00,14,26,1,1.00734e-03,2.31583e-16
9.72917e+00,18,34,1,1.48849e-01,8.40315e-14
9.75000e+00,15,28,1,2.17358e-02,8.80043e-14
9.77083e+00,9,16,1,8.66825e-02,4.75398e-14
9.79167e+00,12,22,1,1.18052e-01,7.23692e-14
9.81250e+00,12,22,1,1.12971e-01,6.97442e-14
9.83333e+00,14,26,1,1.04145e-01,6.86392e-14
9.85417e+00,14,26,1,5.26742e-02,9.24890e-15
9.87500e+00,13,24,1,1.00467e-01,4.30446e-14
9.89583e+00,15,28,1,1.68106e-02,2.51776e-14
9.91667e+00,16,30,1,1.14957e-01,7.66908e-14
9.93750e+00,10,18,1,2.37221e-02,1.33790e-13
9.95833e+00,12,22,1,1.05364e-01,4.25110e-14
9.97917e+00,13,24,1,1.40394e-01,1.76950e-13
1.00000e+01,15,28,1,3.04867e-02,6.58571e-14
1.00208e+01,16,30,1,1.23803e-02,3.51952e-14
1.00417e+01,15,28,1,1.15019e-01,6.16639e-14
1.00625e+01,15,28,1,5.49481e-02,9.93104e-15
1.00833e+01,14,26,1,2.31088e-02,7.48300e-14
1.01042e+01,14,26,1,2.88908e-02,1.45330e-13
1.01250e+01,15,28,1,1.86652e-02,4.85042e-14
1.01458e+01,15,28,1,2.89887e-03,2.55894e-15
1.01667e+01,19,36,1,1.52861e-01,1.44402e-13
1.01875e+01,17,32,1,2.23847e-02,8.16915e-14
1.02083e+01,14,26,1,9.11465e-02,3.78172e-14
1.02292e+01,15,28,1,4.52318e-02,1.18754e-14
1.02500e+01,10,18,1,1.60557e-02,4.23557e-14
1.02708e+01,16,30,1,1.46065e-03,2.92933e-15
1.02917e+01,15,28,1,1.21675e-02,1.65291e-14
1.03125e+01,18,34,1,9.92230e-02,3.45709e-14
1.03333e+01,20,38,1,1.34596e-02,4.37299e-14
1.03542e+01,20,38,1,6.90389e-02,2.93609e-14
1.03750e+01,12,22,1,1.26829e-02,4.04063e-14
1.03958e+01,14,26,1,6.37548e-02,2.55276e-14
1.04167e+01,14,26,1,1.95904e-02,7.36579e-14
1.04375e+01,13,24,1,2.03343e-02,8.71749e-14
1.04583e+01,13,24,1,2.36886e-03,1.65212e-15
1.04792e+01,13,24,1,5.16322e-02,1.19550e-14
1.05000e+01,11,20,1,4.55960e-04,7.47454e-17
1.05208e+01,10,18,1,8.84068e-02,3.71829e-14
1.05417e+01,9,16,1,1.07637e-03,5.44002e-16
1.05625e+01,10,18,1,7.89271e-02,1.90486e-14
1.05833e+01,9,16,1,6.42842e-03,3.10986e-14
1.06042e+01,12,22,1,5.56419e-02,4.21292e-14
1.06250e+01,13,24,1,6.05398e-02,4.12339e-14
1.06458e+01,14,26,1,5.81931e-02,1.03721e-14
1.06667e+01,25,48,1,1.23459e-01,4.38833e-14
1.06875e+01,28,54,1,7.32079e-02,1.27938e-14
1.07083e+01,47,92,1,1.52779e-02,1.50423e-14
1.07292e+01,50,98,1,2.87991e-03,1.70762e-15
1.07500e+01,32,62,1,1.23406e-02,1.47421e-14
1.07708e+01,16,30,1,2.76960e-02,1.23963e-14
1.07917e+01,22,42,1,1.76066e-01,1.94370e-14
1.08125e+01,8,14,1,1.74872e-02,8.24763e-14
1.08333e+01,6,10,1,4.86928e-02,7.17213e-15
1.08542e+01,34,66,1,4.96485e-03,7.19617e-14
1.08750e+01,263,524,1,3.69306e-03,5.54706e-14


==> data/amg/05km_process.csv <==
1,26,593,2.28077e+01,2.08333e-02
2,20,498,2.49000e+01,4.16667e-02
3,14,383,2.73571e+01,6.25000e-02
4,13,358,2.75385e+01,8.33333e-02
5,14,317,2.26429e+01,1.04167e-01
6,16,331,2.06875e+01,1.25000e-01
7,18,417,2.31667e+01,1.45833e-01
8,16,399,2.49375e+01,1.66667e-01
9,24,537,2.23750e+01,1.87500e-01
10,20,426,2.13000e+01,2.08333e-01
11,20,477,2.38500e+01,2.29167e-01
12,17,437,2.57059e+01,2.50000e-01
13,19,541,2.84737e+01,2.70833e-01
14,20,528,2.64000e+01,2.91667e-01
15,18,505,2.80556e+01,3.12500e-01
16,24,624,2.60000e+01,3.33333e-01
17,19,559,2.94211e+01,3.54167e-01
18,21,570,2.71429e+01,3.75000e-01
19,22,548,2.49091e+01,3.95833e-01
20,22,737,3.35000e+01,4.16667e-01
21,19,565,2.97368e+01,4.37500e-01
22,25,785,3.14000e+01,4.58333e-01
23,23,650,2.82609e+01,4.79167e-01
24,19,607,3.19474e+01,5.00000e-01
25,19,497,2.61579e+01,5.20833e-01
26,17,424,2.49412e+01,5.41667e-01
27,21,568,2.70476e+01,5.62500e-01
28,16,391,2.44375e+01,5.83333e-01
29,20,442,2.21000e+01,6.04167e-01
30,16,484,3.02500e+01,6.25000e-01
31,17,460,2.70588e+01,6.45833e-01
32,16,398,2.48750e+01,6.66667e-01
33,17,529,3.11176e+01,6.87500e-01
34,20,614,3.07000e+01,7.08333e-01
35,18,534,2.96667e+01,7.29167e-01
36,21,597,2.84286e+01,7.50000e-01
37,20,577,2.88500e+01,7.70833e-01
38,18,457,2.53889e+01,7.91667e-01
39,19,554,2.91579e+01,8.12500e-01
40,21,533,2.53810e+01,8.33333e-01
41,23,601,2.61304e+01,8.54167e-01
42,22,601,2.73182e+01,8.75000e-01
43,19,575,3.02632e+01,8.95833e-01
44,18,533,2.96111e+01,9.16667e-01
45,21,605,2.88095e+01,9.37500e-01
46,18,564,3.13333e+01,9.58333e-01
47,19,561,2.95263e+01,9.79167e-01
48,20,663,3.31500e+01,1.00000e+00
49,23,711,3.09130e+01,1.02083e+00
50,20,608,3.04000e+01,1.04167e+00
51,18,682,3.78889e+01,1.06250e+00
52,20,680,3.40000e+01,1.08333e+00
53,19,609,3.20526e+01,1.10417e+00
54,18,585,3.25000e+01,1.12500e+00
55,19,475,2.50000e+01,1.14583e+00
56,21,563,2.68095e+01,1.16667e+00
57,24,650,2.70833e+01,1.18750e+00
58,18,554,3.07778e+01,1.20833e+00
59,30,768,2.56000e+01,1.22917e+00
60,19,704,3.70526e+01,1.25000e+00
61,25,661,2.64400e+01,1.27083e+00
62,20,725,3.62500e+01,1.29167e+00
63,19,712,3.74737e+01,1.31250e+00
64,21,832,3.96190e+01,1.33333e+00
65,21,701,3.33810e+01,1.35417e+00
66,21,630,3.00000e+01,1.37500e+00
67,18,597,3.31667e+01,1.39583e+00
68,22,519,2.35909e+01,1.41667e+00
69,21,475,2.26190e+01,1.43750e+00
70,23,584,2.53913e+01,1.45833e+00
71,18,507,2.81667e+01,1.47917e+00
72,20,472,2.36000e+01,1.50000e+00
73,21,492,2.34286e+01,1.52083e+00
74,18,441,2.45000e+01,1.54167e+00
75,26,773,2.97308e+01,1.56250e+00
76,21,538,2.56190e+01,1.58333e+00
77,23,584,2.53913e+01,1.60417e+00
78,22,603,2.74091e+01,1.62500e+00
79,23,559,2.43043e+01,1.64583e+00
80,26,697,2.68077e+01,1.66667e+00
81,25,642,2.56800e+01,1.68750e+00
82,23,679,2.95217e+01,1.70833e+00
83,21,630,3.00000e+01,1.72917e+00
84,21,532,2.53333e+01,1.75000e+00
85,19,378,1.98947e+01,1.77083e+00
86,20,552,2.76000e+01,1.79167e+00
87,25,918,3.67200e+01,1.81250e+00
88,20,457,2.28500e+01,1.83333e+00
89,20,599,2.99500e+01,1.85417e+00
90,21,626,2.98095e+01,1.87500e+00
91,22,529,2.40455e+01,1.89583e+00
92,22,576,2.61818e+01,1.91667e+00
93,19,610,3.21053e+01,1.93750e+00
94,23,713,3.10000e+01,1.95833e+00
95,25,666,2.66400e+01,1.97917e+00
96,17,535,3.14706e+01,2.00000e+00
97,25,748,2.99200e+01,2.02083e+00
98,21,751,3.57619e+01,2.04167e+00
99,22,579,2.63182e+01,2.06250e+00
100,22,575,2.61364e+01,2.08333e+00
101,22,637,2.89545e+01,2.10417e+00
102,22,585,2.65909e+01,2.12500e+00
103,21,631,3.00476e+01,2.14583e+00
104,23,549,2.38696e+01,2.16667e+00
105,20,659,3.29500e+01,2.18750e+00
106,20,566,2.83000e+01,2.20833e+00
107,20,486,2.43000e+01,2.22917e+00
108,19,691,3.63684e+01,2.25000e+00
109,17,526,3.09412e+01,2.27083e+00
110,22,677,3.07727e+01,2.29167e+00
111,20,736,3.68000e+01,2.31250e+00
112,24,757,3.15417e+01,2.33333e+00
113,21,728,3.46667e+01,2.35417e+00
114,20,553,2.76500e+01,2.37500e+00
115,23,855,3.71739e+01,2.39583e+00
116,23,616,2.67826e+01,2.41667e+00
117,20,631,3.15500e+01,2.43750e+00
118,24,761,3.17083e+01,2.45833e+00
119,21,732,3.48571e+01,2.47917e+00
120,21,710,3.38095e+01,2.50000e+00
121,21,746,3.55238e+01,2.52083e+00
122,19,532,2.80000e+01,2.54167e+00
123,19,526,2.76842e+01,2.56250e+00
124,19,633,3.33158e+01,2.58333e+00
125,18,612,3.40000e+01,2.60417e+00
126,19,540,2.84211e+01,2.62500e+00
127,20,648,3.24000e+01,2.64583e+00
128,20,733,3.66500e+01,2.66667e+00
129,22,816,3.70909e+01,2.68750e+00
130,19,573,3.01579e+01,2.70833e+00
131,20,779,3.89500e+01,2.72917e+00
132,21,634,3.01905e+01,2.75000e+00
133,20,1002,5.01000e+01,2.77083e+00
134,21,866,4.12381e+01,2.79167e+00
135,17,642,3.77647e+01,2.81250e+00
136,23,915,3.97826e+01,2.83333e+00
137,17,558,3.28235e+01,2.85417e+00
138,23,669,2.90870e+01,2.87500e+00
139,18,646,3.58889e+01,2.89583e+00
140,21,797,3.79524e+01,2.91667e+00
141,19,786,4.13684e+01,2.93750e+00
142,21,882,4.20000e+01,2.95833e+00
143,20,789,3.94500e+01,2.97917e+00
144,25,743,2.97200e+01,3.00000e+00
145,19,764,4.02105e+01,3.02083e+00
146,18,818,4.54444e+01,3.04167e+00
147,28,1089,3.88929e+01,3.06250e+00
148,19,714,3.75789e+01,3.08333e+00
149,23,900,3.91304e+01,3.10417e+00
150,22,958,4.35455e+01,3.12500e+00
151,20,709,3.54500e+01,3.14583e+00
152,25,941,3.76400e+01,3.16667e+00
153,21,791,3.76667e+01,3.18750e+00
154,24,1063,4.42917e+01,3.20833e+00
155,20,664,3.32000e+01,3.22917e+00
156,20,613,3.06500e+01,3.25000e+00
157,20,676,3.38000e+01,3.27083e+00
158,21,568,2.70476e+01,3.29167e+00
159,19,559,2.94211e+01,3.31250e+00
160,24,733,3.05417e+01,3.33333e+00
161,19,711,3.74211e+01,3.35417e+00
162,27,1043,3.86296e+01,3.37500e+00
163,19,562,2.95789e+01,3.39583e+00
164,19,587,3.08947e+01,3.41667e+00
165,23,734,3.19130e+01,3.43750e+00
166,19,547,2.87895e+01,3.45833e+00
167,24,674,2.80833e+01,3.47917e+00
168,21,677,3.22381e+01,3.50000e+00
169,19,580,3.05263e+01,3.52083e+00
170,20,616,3.08000e+01,3.54167e+00
171,20,608,3.04000e+01,3.56250e+00
172,20,626,3.13000e+01,3.58333e+00
173,19,638,3.35789e+01,3.60417e+00
174,19,540,2.84211e+01,3.62500e+00
175,20,568,2.84000e+01,3.64583e+00
176,21,575,2.73810e+01,3.66667e+00
177,19,492,2.58947e+01,3.68750e+00
178,22,646,2.93636e+01,3.70833e+00
179,22,595,2.70455e+01,3.72917e+00
180,22,641,2.91364e+01,3.75000e+00
181,18,545,3.02778e+01,3.77083e+00
182,18,537,2.98333e+01,3.79167e+00
183,19,488,2.56842e+01,3.81250e+00
184,20,602,3.01000e+01,3.83333e+00
185,20,602,3.01000e+01,3.85417e+00
186,18,436,2.42222e+01,3.87500e+00
187,13,213,1.63846e+01,3.89583e+00
188,12,208,1.73333e+01,3.91667e+00
189,11,191,1.73636e+01,3.93750e+00
190,10,171,1.71000e+01,3.95833e+00
191,11,212,1.92727e+01,3.97917e+00
192,10,154,1.54000e+01,4.00000e+00
193,12,152,1.26667e+01,4.02083e+00
194,15,133,8.86667e+00,4.04167e+00
195,19,273,1.43684e+01,4.06250e+00
196,20,324,1.62000e+01,4.08333e+00
197,21,563,2.68095e+01,4.10417e+00


==> data/amg/1km_process.csv <==
1,27,435,1.61111e+01,2.08333e-02
2,17,321,1.88824e+01,4.16667e-02
3,13,263,2.02308e+01,6.25000e-02
4,12,249,2.07500e+01,8.33333e-02
5,12,277,2.30833e+01,1.04167e-01
6,14,276,1.97143e+01,1.25000e-01
7,14,263,1.87857e+01,1.45833e-01
8,13,239,1.83846e+01,1.66667e-01
9,11,233,2.11818e+01,1.87500e-01
10,12,289,2.40833e+01,2.08333e-01
11,12,272,2.26667e+01,2.29167e-01
12,11,286,2.60000e+01,2.50000e-01
13,11,272,2.47273e+01,2.70833e-01
14,11,266,2.41818e+01,2.91667e-01
15,12,309,2.57500e+01,3.12500e-01
16,10,230,2.30000e+01,3.33333e-01
17,12,304,2.53333e+01,3.54167e-01
18,14,363,2.59286e+01,3.75000e-01
19,12,321,2.67500e+01,3.95833e-01
20,12,317,2.64167e+01,4.16667e-01
21,10,228,2.28000e+01,4.37500e-01
22,11,296,2.69091e+01,4.58333e-01
23,14,303,2.16429e+01,4.79167e-01
24,12,309,2.57500e+01,5.00000e-01
25,13,278,2.13846e+01,5.20833e-01
26,12,300,2.50000e+01,5.41667e-01
27,12,301,2.50833e+01,5.62500e-01
28,13,375,2.88462e+01,5.83333e-01
29,12,333,2.77500e+01,6.04167e-01
30,11,290,2.63636e+01,6.25000e-01
31,16,344,2.15000e+01,6.45833e-01
32,14,405,2.89286e+01,6.66667e-01
33,13,304,2.33846e+01,6.87500e-01
34,11,282,2.56364e+01,7.08333e-01
35,13,261,2.00769e+01,7.29167e-01
36,13,307,2.36154e+01,7.50000e-01
37,14,285,2.03571e+01,7.70833e-01
38,15,338,2.25333e+01,7.91667e-01
39,12,236,1.96667e+01,8.12500e-01
40,13,302,2.32308e+01,8.33333e-01
41,11,231,2.10000e+01,8.54167e-01
42,13,315,2.42308e+01,8.75000e-01
43,14,268,1.91429e+01,8.95833e-01
44,12,279,2.32500e+01,9.16667e-01
45,17,348,2.04706e+01,9.37500e-01
46,13,282,2.16923e+01,9.58333e-01
47,16,322,2.01250e+01,9.79167e-01
48,14,298,2.12857e+01,1.00000e+00
49,15,319,2.12667e+01,1.02083e+00
50,15,330,2.20000e+01,1.04167e+00
51,14,271,1.93571e+01,1.06250e+00
52,13,259,1.99231e+01,1.08333e+00
53,17,311,1.82941e+01,1.10417e+00
54,13,271,2.08462e+01,1.12500e+00
55,13,267,2.05385e+01,1.14583e+00
56,12,284,2.36667e+01,1.16667e+00
57,13,217,1.66923e+01,1.18750e+00
58,13,292,2.24615e+01,1.20833e+00
59,13,238,1.83077e+01,1.22917e+00
60,14,388,2.77143e+01,1.25000e+00
61,17,329,1.93529e+01,1.27083e+00
62,13,281,2.16154e+01,1.29167e+00
63,13,237,1.82308e+01,1.31250e+00
64,13,273,2.10000e+01,1.33333e+00
65,16,301,1.88125e+01,1.35417e+00
66,12,265,2.20833e+01,1.37500e+00
67,15,286,1.90667e+01,1.39583e+00
68,15,308,2.05333e+01,1.41667e+00
69,16,306,1.91250e+01,1.43750e+00
70,14,266,1.90000e+01,1.45833e+00
71,18,332,1.84444e+01,1.47917e+00
72,12,201,1.67500e+01,1.50000e+00
73,16,305,1.90625e+01,1.52083e+00
74,11,215,1.95455e+01,1.54167e+00
75,15,300,2.00000e+01,1.56250e+00
76,16,350,2.18750e+01,1.58333e+00
77,13,286,2.20000e+01,1.60417e+00
78,17,302,1.77647e+01,1.62500e+00
79,18,335,1.86111e+01,1.64583e+00
80,15,297,1.98000e+01,1.66667e+00
81,18,326,1.81111e+01,1.68750e+00
82,18,350,1.94444e+01,1.70833e+00
83,17,301,1.77059e+01,1.72917e+00
84,12,254,2.11667e+01,1.75000e+00
85,17,293,1.72353e+01,1.77083e+00
86,14,337,2.40714e+01,1.79167e+00
87,13,237,1.82308e+01,1.81250e+00
88,14,206,1.47143e+01,1.83333e+00
89,15,268,1.78667e+01,1.85417e+00
90,12,245,2.04167e+01,1.87500e+00
91,13,314,2.41538e+01,1.89583e+00
92,13,226,1.73846e+01,1.91667e+00
93,11,230,2.09091e+01,1.93750e+00
94,12,170,1.41667e+01,1.95833e+00
95,12,217,1.80833e+01,1.97917e+00
96,12,215,1.79167e+01,2.00000e+00
97,15,319,2.12667e+01,2.02083e+00
98,16,287,1.79375e+01,2.04167e+00
99,14,331,2.36429e+01,2.06250e+00
100,10,165,1.65000e+01,2.08333e+00
101,12,224,1.86667e+01,2.10417e+00
102,12,192,1.60000e+01,2.12500e+00
103,12,277,2.30833e+01,2.14583e+00
104,12,280,2.33333e+01,2.16667e+00
105,14,372,2.65714e+01,2.18750e+00
106,11,202,1.83636e+01,2.20833e+00
107,13,213,1.63846e+01,2.22917e+00
108,12,213,1.77500e+01,2.25000e+00
109,12,250,2.08333e+01,2.27083e+00
110,14,353,2.52143e+01,2.29167e+00
111,12,313,2.60833e+01,2.31250e+00
112,10,161,1.61000e+01,2.33333e+00
113,14,245,1.75000e+01,2.35417e+00
114,16,270,1.68750e+01,2.37500e+00
115,11,212,1.92727e+01,2.39583e+00
116,10,182,1.82000e+01,2.41667e+00
117,14,322,2.30000e+01,2.43750e+00
118,18,477,2.65000e+01,2.45833e+00
119,15,286,1.90667e+01,2.47917e+00
120,13,237,1.82308e+01,2.50000e+00
121,12,276,2.30000e+01,2.52083e+00
122,11,212,1.92727e+01,2.54167e+00
123,12,232,1.93333e+01,2.56250e+00
124,13,257,1.97692e+01,2.58333e+00
125,12,309,2.57500e+01,2.60417e+00
126,11,257,2.33636e+01,2.62500e+00
127,15,290,1.93333e+01,2.64583e+00
128,13,302,2.32308e+01,2.66667e+00
129,13,313,2.40769e+01,2.68750e+00
130,14,249,1.77857e+01,2.70833e+00
131,15,380,2.53333e+01,2.72917e+00
132,14,314,2.24286e+01,2.75000e+00
133,15,352,2.34667e+01,2.77083e+00
134,14,400,2.85714e+01,2.79167e+00
135,16,364,2.27500e+01,2.81250e+00
136,11,313,2.84545e+01,2.83333e+00
137,17,439,2.58235e+01,2.85417e+00
138,12,375,3.12500e+01,2.87500e+00
139,16,459,2.86875e+01,2.89583e+00
140,15,389,2.59333e+01,2.91667e+00
141,15,322,2.14667e+01,2.93750e+00
142,16,362,2.26250e+01,2.95833e+00
143,13,291,2.23846e+01,2.97917e+00
144,13,317,2.43846e+01,3.00000e+00
145,13,252,1.93846e+01,3.02083e+00
146,19,533,2.80526e+01,3.04167e+00
147,13,276,2.12308e+01,3.06250e+00
148,13,354,2.72308e+01,3.08333e+00
149,13,237,1.82308e+01,3.10417e+00
150,17,454,2.67059e+01,3.12500e+00
151,13,258,1.98462e+01,3.14583e+00
152,14,303,2.16429e+01,3.16667e+00
153,13,307,2.36154e+01,3.18750e+00
154,18,477,2.65000e+01,3.20833e+00
155,15,279,1.86000e+01,3.22917e+00
156,15,354,2.36000e+01,3.25000e+00
157,12,278,2.31667e+01,3.27083e+00
158,18,471,2.61667e+01,3.29167e+00
159,15,334,2.22667e+01,3.31250e+00
160,17,458,2.69412e+01,3.33333e+00
161,12,277,2.30833e+01,3.35417e+00
162,18,489,2.71667e+01,3.37500e+00
163,15,312,2.08000e+01,3.39583e+00
164,15,407,2.71333e+01,3.41667e+00
165,13,305,2.34615e+01,3.43750e+00
166,14,244,1.74286e+01,3.45833e+00
167,16,339,2.11875e+01,3.47917e+00
168,17,496,2.91765e+01,3.50000e+00
169,12,259,2.15833e+01,3.52083e+00
170,12,298,2.48333e+01,3.54167e+00
171,11,239,2.17273e+01,3.56250e+00
172,12,287,2.39167e+01,3.58333e+00
173,12,284,2.36667e+01,3.60417e+00
174,15,479,3.19333e+01,3.62500e+00
175,13,378,2.90769e+01,3.64583e+00
176,13,286,2.20000e+01,3.66667e+00
177,11,228,2.07273e+01,3.68750e+00
178,14,338,2.41429e+01,3.70833e+00
179,13,323,2.48462e+01,3.72917e+00
180,13,355,2.73077e+01,3.75000e+00
181,16,425,2.65625e+01,3.77083e+00
182,16,432,2.70000e+01,3.79167e+00
183,16,421,2.63125e+01,3.81250e+00
184,17,442,2.60000e+01,3.83333e+00
185,16,487,3.04375e+01,3.85417e+00
186,17,267,1.57059e+01,3.87500e+00
187,12,147,1.22500e+01,3.89583e+00
188,11,149,1.35455e+01,3.91667e+00
189,11,119,1.08182e+01,3.93750e+00
190,11,119,1.08182e+01,3.95833e+00
191,13,181,1.39231e+01,3.97917e+00
192,11,145,1.31818e+01,4.00000e+00
193,12,125,1.04167e+01,4.02083e+00
194,15,119,7.93333e+00,4.04167e+00
195,19,243,1.27895e+01,4.06250e+00
196,19,256,1.34737e+01,4.08333e+00
197,22,538,2.44545e+01,4.10417e+00


==> data/amg/2km_process.csv <==
1,22,263,1.19545e+01,2.08333e-02
2,13,187,1.43846e+01,4.16667e-02
3,12,196,1.63333e+01,6.25000e-02
4,12,201,1.67500e+01,8.33333e-02
5,12,209,1.74167e+01,1.04167e-01
6,10,180,1.80000e+01,1.25000e-01
7,10,178,1.78000e+01,1.45833e-01
8,7,121,1.72857e+01,1.66667e-01
9,7,119,1.70000e+01,1.87500e-01
10,6,101,1.68333e+01,2.08333e-01
11,6,100,1.66667e+01,2.29167e-01
12,5,83,1.66000e+01,2.50000e-01
13,5,82,1.64000e+01,2.70833e-01
14,9,153,1.70000e+01,2.91667e-01
15,10,183,1.83000e+01,3.12500e-01
16,11,213,1.93636e+01,3.33333e-01
17,10,188,1.88000e+01,3.54167e-01
18,8,142,1.77500e+01,3.75000e-01
19,10,181,1.81000e+01,3.95833e-01
20,11,214,1.94545e+01,4.16667e-01
21,9,162,1.80000e+01,4.37500e-01
22,10,189,1.89000e+01,4.58333e-01
23,9,158,1.75556e+01,4.79167e-01
24,7,127,1.81429e+01,5.00000e-01
25,7,131,1.87143e+01,5.20833e-01
26,10,196,1.96000e+01,5.41667e-01
27,8,143,1.78750e+01,5.62500e-01
28,11,207,1.88182e+01,5.83333e-01
29,9,169,1.87778e+01,6.04167e-01
30,8,132,1.65000e+01,6.25000e-01
31,8,136,1.70000e+01,6.45833e-01
32,10,209,2.09000e+01,6.66667e-01
33,11,209,1.90000e+01,6.87500e-01
34,12,187,1.55833e+01,7.08333e-01
35,8,133,1.66250e+01,7.29167e-01
36,9,143,1.58889e+01,7.50000e-01
37,8,139,1.73750e+01,7.70833e-01
38,8,133,1.66250e+01,7.91667e-01
39,7,121,1.72857e+01,8.12500e-01
40,9,176,1.95556e+01,8.33333e-01
41,9,185,2.05556e+01,8.54167e-01
42,11,225,2.04545e+01,8.75000e-01
43,9,174,1.93333e+01,8.95833e-01
44,9,171,1.90000e+01,9.16667e-01
45,9,139,1.54444e+01,9.37500e-01
46,9,153,1.70000e+01,9.58333e-01
47,10,176,1.76000e+01,9.79167e-01
48,10,173,1.73000e+01,1.00000e+00
49,9,159,1.76667e+01,1.02083e+00
50,13,188,1.44615e+01,1.04167e+00
51,14,286,2.04286e+01,1.06250e+00
52,12,239,1.99167e+01,1.08333e+00
53,11,207,1.88182e+01,1.10417e+00
54,12,178,1.48333e+01,1.12500e+00
55,13,206,1.58462e+01,1.14583e+00
56,13,220,1.69231e+01,1.16667e+00
57,10,187,1.87000e+01,1.18750e+00
58,11,215,1.95455e+01,1.20833e+00
59,10,176,1.76000e+01,1.22917e+00
60,10,171,1.71000e+01,1.25000e+00
61,10,189,1.89000e+01,1.27083e+00
62,11,217,1.97273e+01,1.29167e+00
63,11,256,2.32727e+01,1.31250e+00
64,12,268,2.23333e+01,1.33333e+00
65,10,179,1.79000e+01,1.35417e+00
66,11,183,1.66364e+01,1.37500e+00
67,12,261,2.17500e+01,1.39583e+00
68,10,195,1.95000e+01,1.41667e+00
69,10,197,1.97000e+01,1.43750e+00
70,10,169,1.69000e+01,1.45833e+00
71,10,193,1.93000e+01,1.47917e+00
72,11,172,1.56364e+01,1.50000e+00
73,9,175,1.94444e+01,1.52083e+00
74,12,247,2.05833e+01,1.54167e+00
75,10,199,1.99000e+01,1.56250e+00
76,10,189,1.89000e+01,1.58333e+00
77,9,170,1.88889e+01,1.60417e+00
78,12,245,2.04167e+01,1.62500e+00
79,10,209,2.09000e+01,1.64583e+00
80,10,187,1.87000e+01,1.66667e+00
81,9,143,1.58889e+01,1.68750e+00
82,10,178,1.78000e+01,1.70833e+00
83,9,147,1.63333e+01,1.72917e+00
84,10,208,2.08000e+01,1.75000e+00
85,9,148,1.64444e+01,1.77083e+00
86,9,168,1.86667e+01,1.79167e+00
87,10,189,1.89000e+01,1.81250e+00
88,9,169,1.87778e+01,1.83333e+00
89,10,192,1.92000e+01,1.85417e+00
90,9,164,1.82222e+01,1.87500e+00
91,10,203,2.03000e+01,1.89583e+00
92,12,229,1.90833e+01,1.91667e+00
93,10,170,1.70000e+01,1.93750e+00
94,11,233,2.11818e+01,1.95833e+00
95,10,174,1.74000e+01,1.97917e+00
96,10,174,1.74000e+01,2.00000e+00
97,10,168,1.68000e+01,2.02083e+00
98,10,151,1.51000e+01,2.04167e+00
99,10,165,1.65000e+01,2.06250e+00
100,9,165,1.83333e+01,2.08333e+00
101,10,143,1.43000e+01,2.10417e+00
102,9,151,1.67778e+01,2.12500e+00
103,8,141,1.76250e+01,2.14583e+00
104,8,133,1.66250e+01,2.16667e+00
105,9,151,1.67778e+01,2.18750e+00
106,8,143,1.78750e+01,2.20833e+00
107,8,130,1.62500e+01,2.22917e+00
108,8,120,1.50000e+01,2.25000e+00
109,12,236,1.96667e+01,2.27083e+00
110,10,172,1.72000e+01,2.29167e+00
111,8,129,1.61250e+01,2.31250e+00
112,10,138,1.38000e+01,2.33333e+00
113,12,235,1.95833e+01,2.35417e+00
114,11,209,1.90000e+01,2.37500e+00
115,9,141,1.56667e+01,2.39583e+00
116,8,125,1.56250e+01,2.41667e+00
117,9,132,1.46667e+01,2.43750e+00
118,8,112,1.40000e+01,2.45833e+00
119,11,170,1.54545e+01,2.47917e+00
120,8,143,1.78750e+01,2.50000e+00
121,7,137,1.95714e+01,2.52083e+00
122,9,171,1.90000e+01,2.54167e+00
123,13,181,1.39231e+01,2.56250e+00
124,9,209,2.32222e+01,2.58333e+00
125,12,238,1.98333e+01,2.60417e+00
126,12,201,1.67500e+01,2.62500e+00
127,10,186,1.86000e+01,2.64583e+00
128,8,138,1.72500e+01,2.66667e+00
129,9,168,1.86667e+01,2.68750e+00
130,9,158,1.75556e+01,2.70833e+00
131,12,239,1.99167e+01,2.72917e+00
132,8,147,1.83750e+01,2.75000e+00
133,10,185,1.85000e+01,2.77083e+00
134,11,188,1.70909e+01,2.79167e+00
135,10,164,1.64000e+01,2.81250e+00
136,10,164,1.64000e+01,2.83333e+00
137,10,164,1.64000e+01,2.85417e+00
138,8,117,1.46250e+01,2.87500e+00
139,11,158,1.43636e+01,2.89583e+00
140,10,167,1.67000e+01,2.91667e+00
141,10,150,1.50000e+01,2.93750e+00
142,13,200,1.53846e+01,2.95833e+00
143,10,170,1.70000e+01,2.97917e+00
144,8,123,1.53750e+01,3.00000e+00
145,12,201,1.67500e+01,3.02083e+00
146,9,159,1.76667e+01,3.04167e+00
147,13,207,1.59231e+01,3.06250e+00
148,10,171,1.71000e+01,3.08333e+00
149,11,167,1.51818e+01,3.10417e+00
150,12,189,1.57500e+01,3.12500e+00
151,10,143,1.43000e+01,3.14583e+00
152,9,122,1.35556e+01,3.16667e+00
153,10,152,1.52000e+01,3.18750e+00
154,11,175,1.59091e+01,3.20833e+00
155,11,179,1.62727e+01,3.22917e+00
156,10,168,1.68000e+01,3.25000e+00
157,14,216,1.54286e+01,3.27083e+00
158,15,227,1.51333e+01,3.29167e+00
159,11,189,1.71818e+01,3.31250e+00
160,9,147,1.63333e+01,3.33333e+00
161,12,216,1.80000e+01,3.35417e+00
162,12,232,1.93333e+01,3.37500e+00
163,11,215,1.95455e+01,3.39583e+00
164,10,176,1.76000e+01,3.41667e+00
165,10,175,1.75000e+01,3.43750e+00
166,10,177,1.77000e+01,3.45833e+00
167,7,154,2.20000e+01,3.47917e+00
168,11,243,2.20909e+01,3.50000e+00
169,10,228,2.28000e+01,3.52083e+00
170,10,234,2.34000e+01,3.54167e+00
171,11,202,1.83636e+01,3.56250e+00
172,10,185,1.85000e+01,3.58333e+00
173,9,179,1.98889e+01,3.60417e+00
174,11,234,2.12727e+01,3.62500e+00
175,12,265,2.20833e+01,3.64583e+00
176,12,275,2.29167e+01,3.66667e+00
177,13,283,2.17692e+01,3.68750e+00
178,13,318,2.44615e+01,3.70833e+00
179,12,287,2.39167e+01,3.72917e+00
180,12,273,2.27500e+01,3.75000e+00
181,13,307,2.36154e+01,3.77083e+00
182,14,331,2.36429e+01,3.79167e+00
183,15,338,2.25333e+01,3.81250e+00
184,15,342,2.28000e+01,3.83333e+00
185,15,335,2.23333e+01,3.85417e+00
186,15,166,1.10667e+01,3.87500e+00
187,10,54,5.40000e+00,3.89583e+00
188,11,53,4.81818e+00,3.91667e+00
189,12,56,4.66667e+00,3.93750e+00
190,13,55,4.23077e+00,3.95833e+00
191,11,50,4.54545e+00,3.97917e+00
192,10,45,4.50000e+00,4.00000e+00
193,10,39,3.90000e+00,4.02083e+00
194,12,45,3.75000e+00,4.04167e+00
195,14,74,5.28571e+00,4.06250e+00
196,14,142,1.01429e+01,4.08333e+00
197,14,214,1.52857e+01,4.10417e+00


==> data/amg/4km_process.csv <==
1,21,190,9.04762e+00,2.08333e-02
2,11,114,1.03636e+01,4.16667e-02
3,11,138,1.25455e+01,6.25000e-02
4,10,127,1.27000e+01,8.33333e-02
5,10,132,1.32000e+01,1.04167e-01
6,10,131,1.31000e+01,1.25000e-01
7,7,90,1.28571e+01,1.45833e-01
8,7,89,1.27143e+01,1.66667e-01
9,6,79,1.31667e+01,1.87500e-01
10,5,68,1.36000e+01,2.08333e-01
11,5,69,1.38000e+01,2.29167e-01
12,5,66,1.32000e+01,2.50000e-01
13,4,52,1.30000e+01,2.70833e-01
14,5,67,1.34000e+01,2.91667e-01
15,5,69,1.38000e+01,3.12500e-01
16,5,67,1.34000e+01,3.33333e-01
17,5,69,1.38000e+01,3.54167e-01
18,5,68,1.36000e+01,3.75000e-01
19,5,74,1.48000e+01,3.95833e-01
20,5,73,1.46000e+01,4.16667e-01
21,5,73,1.46000e+01,4.37500e-01
22,6,88,1.46667e+01,4.58333e-01
23,5,74,1.48000e+01,4.79167e-01
24,5,75,1.50000e+01,5.00000e-01
25,5,72,1.44000e+01,5.20833e-01
26,5,73,1.46000e+01,5.41667e-01
27,5,72,1.44000e+01,5.62500e-01
28,5,72,1.44000e+01,5.83333e-01
29,5,75,1.50000e+01,6.04167e-01
30,5,75,1.50000e+01,6.25000e-01
31,10,151,1.51000e+01,6.45833e-01
32,6,86,1.43333e+01,6.66667e-01
33,5,73,1.46000e+01,6.87500e-01
34,6,92,1.53333e+01,7.08333e-01
35,9,129,1.43333e+01,7.29167e-01
36,5,71,1.42000e+01,7.50000e-01
37,5,72,1.44000e+01,7.70833e-01
38,5,71,1.42000e+01,7.91667e-01
39,5,71,1.42000e+01,8.12500e-01
40,5,71,1.42000e+01,8.33333e-01
41,6,87,1.45000e+01,8.54167e-01
42,6,83,1.38333e+01,8.75000e-01
43,6,86,1.43333e+01,8.95833e-01
44,6,85,1.41667e+01,9.16667e-01
45,6,84,1.40000e+01,9.37500e-01
46,6,83,1.38333e+01,9.58333e-01
47,7,94,1.34286e+01,9.79167e-01
48,7,99,1.41429e+01,1.00000e+00
49,7,93,1.32857e+01,1.02083e+00
50,8,99,1.23750e+01,1.04167e+00
51,8,103,1.28750e+01,1.06250e+00
52,7,94,1.34286e+01,1.08333e+00
53,6,85,1.41667e+01,1.10417e+00
54,7,99,1.41429e+01,1.12500e+00
55,11,190,1.72727e+01,1.14583e+00
56,9,142,1.57778e+01,1.16667e+00
57,7,83,1.18571e+01,1.18750e+00
58,8,90,1.12500e+01,1.20833e+00
59,8,94,1.17500e+01,1.22917e+00
60,8,97,1.21250e+01,1.25000e+00
61,7,95,1.35714e+01,1.27083e+00
62,8,116,1.45000e+01,1.29167e+00
63,7,94,1.34286e+01,1.31250e+00
64,9,150,1.66667e+01,1.33333e+00
65,9,132,1.46667e+01,1.35417e+00
66,7,96,1.37143e+01,1.37500e+00
67,10,139,1.39000e+01,1.39583e+00
68,7,98,1.40000e+01,1.41667e+00
69,8,88,1.10000e+01,1.43750e+00
70,9,124,1.37778e+01,1.45833e+00
71,7,94,1.34286e+01,1.47917e+00
72,7,85,1.21429e+01,1.50000e+00
73,7,84,1.20000e+01,1.52083e+00
74,8,84,1.05000e+01,1.54167e+00
75,7,97,1.38571e+01,1.56250e+00
76,9,128,1.42222e+01,1.58333e+00
77,8,119,1.48750e+01,1.60417e+00
78,8,88,1.10000e+01,1.62500e+00
79,7,83,1.18571e+01,1.64583e+00
80,8,90,1.12500e+01,1.66667e+00
81,10,140,1.40000e+01,1.68750e+00
82,8,98,1.22500e+01,1.70833e+00
83,6,73,1.21667e+01,1.72917e+00
84,9,121,1.34444e+01,1.75000e+00
85,7,99,1.41429e+01,1.77083e+00
86,9,128,1.42222e+01,1.79167e+00
87,8,106,1.32500e+01,1.81250e+00
88,7,93,1.32857e+01,1.83333e+00
89,6,90,1.50000e+01,1.85417e+00
90,7,87,1.24286e+01,1.87500e+00
91,9,111,1.23333e+01,1.89583e+00
92,7,100,1.42857e+01,1.91667e+00
93,7,90,1.28571e+01,1.93750e+00
94,8,100,1.25000e+01,1.95833e+00
95,7,110,1.57143e+01,1.97917e+00
96,7,109,1.55714e+01,2.00000e+00
97,6,91,1.51667e+01,2.02083e+00
98,9,122,1.35556e+01,2.04167e+00
99,6,92,1.53333e+01,2.06250e+00
100,7,99,1.41429e+01,2.08333e+00
101,6,96,1.60000e+01,2.10417e+00
102,8,121,1.51250e+01,2.12500e+00
103,6,99,1.65000e+01,2.14583e+00
104,7,119,1.70000e+01,2.16667e+00
105,7,111,1.58571e+01,2.18750e+00
106,8,127,1.58750e+01,2.20833e+00
107,7,125,1.78571e+01,2.22917e+00
108,6,106,1.76667e+01,2.25000e+00
109,6,101,1.68333e+01,2.27083e+00
110,8,132,1.65000e+01,2.29167e+00
111,6,103,1.71667e+01,2.31250e+00
112,9,177,1.96667e+01,2.33333e+00
113,7,133,1.90000e+01,2.35417e+00
114,10,150,1.50000e+01,2.37500e+00
115,8,129,1.61250e+01,2.39583e+00
116,6,101,1.68333e+01,2.41667e+00
117,7,123,1.75714e+01,2.43750e+00
118,6,94,1.56667e+01,2.45833e+00
119,9,128,1.42222e+01,2.47917e+00
120,8,129,1.61250e+01,2.50000e+00
121,6,89,1.48333e+01,2.52083e+00
122,6,90,1.50000e+01,2.54167e+00
123,6,93,1.55000e+01,2.56250e+00
124,10,141,1.41000e+01,2.58333e+00
125,9,137,1.52222e+01,2.60417e+00
126,6,101,1.68333e+01,2.62500e+00
127,6,92,1.53333e+01,2.64583e+00
128,6,99,1.65000e+01,2.66667e+00
129,10,134,1.34000e+01,2.68750e+00
130,9,131,1.45556e+01,2.70833e+00
131,7,90,1.28571e+01,2.72917e+00
132,6,82,1.36667e+01,2.75000e+00
133,7,89,1.27143e+01,2.77083e+00
134,11,137,1.24545e+01,2.79167e+00
135,8,114,1.42500e+01,2.81250e+00
136,9,146,1.62222e+01,2.83333e+00
137,6,84,1.40000e+01,2.85417e+00
138,7,95,1.35714e+01,2.87500e+00
139,10,122,1.22000e+01,2.89583e+00
140,8,110,1.37500e+01,2.91667e+00
141,6,81,1.35000e+01,2.93750e+00
142,9,124,1.37778e+01,2.95833e+00
143,10,126,1.26000e+01,2.97917e+00
144,6,83,1.38333e+01,3.00000e+00
145,9,127,1.41111e+01,3.02083e+00
146,7,98,1.40000e+01,3.04167e+00
147,8,109,1.36250e+01,3.06250e+00
148,6,90,1.50000e+01,3.08333e+00
149,7,89,1.27143e+01,3.10417e+00
150,8,114,1.42500e+01,3.12500e+00
151,9,125,1.38889e+01,3.14583e+00
152,7,110,1.57143e+01,3.16667e+00
153,8,119,1.48750e+01,3.18750e+00
154,9,128,1.42222e+01,3.20833e+00
155,7,106,1.51429e+01,3.22917e+00
156,8,110,1.37500e+01,3.25000e+00
157,12,166,1.38333e+01,3.27083e+00
158,10,139,1.39000e+01,3.29167e+00
159,8,120,1.50000e+01,3.31250e+00
160,11,165,1.50000e+01,3.33333e+00
161,8,112,1.40000e+01,3.35417e+00
162,8,112,1.40000e+01,3.37500e+00
163,8,117,1.46250e+01,3.39583e+00
164,7,110,1.57143e+01,3.41667e+00
165,9,129,1.43333e+01,3.43750e+00
166,8,113,1.41250e+01,3.45833e+00
167,6,95,1.58333e+01,3.47917e+00
168,6,97,1.61667e+01,3.50000e+00
169,8,118,1.47500e+01,3.52083e+00
170,7,101,1.44286e+01,3.54167e+00
171,9,130,1.44444e+01,3.56250e+00
172,8,112,1.40000e+01,3.58333e+00
173,7,119,1.70000e+01,3.60417e+00
174,9,166,1.84444e+01,3.62500e+00
175,10,187,1.87000e+01,3.64583e+00
176,10,178,1.78000e+01,3.66667e+00
177,11,195,1.77273e+01,3.68750e+00
178,11,209,1.90000e+01,3.70833e+00
179,12,219,1.82500e+01,3.72917e+00
180,12,214,1.78333e+01,3.75000e+00
181,13,231,1.77692e+01,3.77083e+00
182,12,208,1.73333e+01,3.79167e+00
183,12,205,1.70833e+01,3.81250e+00
184,13,244,1.87692e+01,3.83333e+00
185,13,249,1.91538e+01,3.85417e+00
186,14,126,9.00000e+00,3.87500e+00
187,10,50,5.00000e+00,3.89583e+00
188,10,49,4.90000e+00,3.91667e+00
189,9,40,4.44444e+00,3.93750e+00
190,8,37,4.62500e+00,3.95833e+00
191,8,36,4.50000e+00,3.97917e+00
192,9,38,4.22222e+00,4.00000e+00
193,9,34,3.77778e+00,4.02083e+00
194,11,36,3.27273e+00,4.04167e+00
195,12,50,4.16667e+00,4.06250e+00
196,12,102,8.50000e+00,4.08333e+00
197,12,147,1.22500e+01,4.10417e+00


==> data/amg_weak.txt <==
1,4   ,  55.923, 16.640,  20.951,,
2,2   , 194.713, 35.372,  33.839,,
3,1   , 454.052, 92.606,  43.433,,
4,0.5 ,3356.962,429.145,105.979,3356.962,
5,0.25,      ,       ,173.705,,



==> data/firstmomen_iter.txt <==
1	,	5	,	6	,	7	,	8	,	27	,	46	,	89	,	178	,
2	,	16	,	19	,	24	,	28	,	51	,	104	,	208	,	300	,
3	,	6	,	8	,	10	,	12	,	24	,	48	,	95	,		,
4	,	12	,	17	,	22	,	36	,	25	,	55	,	300	,		,
5	,	6	,	8	,	11	,	14	,	15	,	30	,		,		,
6	,	6	,	6	,	8	,	12	,	14	,	27	,		,		,
7	,	6	,	7	,	8	,	13	,	13	,	29	,		,		,
8	,	9	,	9	,	15	,	11	,	26	,	62	,		,		,
9	,	12	,	10	,	10	,	23	,	30	,	95	,		,		,
10	,	10	,	13	,	12	,	14	,	16	,	98	,		,		,
11	,	9	,	12	,	11	,	17	,	18	,	300	,		,		,
12	,	11	,	13	,	17	,	14	,	15	,		,		,		,
13	,	10	,	12	,	18	,	15	,	14	,		,		,		,
14	,	9	,	13	,	17	,	22	,	14	,		,		,		,
15	,	9	,	12	,	16	,	26	,	13	,		,		,		,
16	,	9	,	13	,	16	,	22	,	13	,		,		,		,
17	,	9	,	14	,	16	,	25	,	13	,		,		,		,
18	,	9	,	14	,	18	,	24	,	13	,		,		,		,
19	,	9	,	14	,	19	,	25	,	12	,		,		,		,
20	,	9	,	13	,	18	,	26	,	12	,		,		,		,
21	,	9	,	13	,	18	,	26	,	12	,		,		,		,
22	,		,	14	,	19	,	27	,		,		,		,		,
23	,		,		,	19	,	29	,		,		,		,		,
24	,		,		,		,	30	,		,		,		,		,
25	,		,		,		,	28	,		,		,		,		,
26	,		,		,		,	28	,		,		,		,		,

==> data/newton_iterations_2km.txt <==
1 200 1
2 13 0
3 10 0
4 9 0
5 9 0
6 13 0
7 17 0
8 17 0
9 17 0
10 20 0
11 17 0
12 19 0
13 18 0
14 20 0
15 17 0
16 17 0
17 20 0
18 20 0
19 17 0
20 17 0
21 17 0
22 21 0
23 19 0
24 23 0
25 20 0
26 20 0
27 18 0
28 20 0
29 21 0
30 19 0
31 19 0
32 20 0
33 17 0
34 20 0
35 26 0
36 24 0
37 23 0
38 19 0
39 21 0
40 21 0
41 25 0
42 200 1
43 200 1
44 27 0
45 24 0
46 27 0
47 26 0
48 24 0
49 32 0
50 27 0
51 24 0
52 31 0
53 25 0
54 200 1
55 28 0
56 23 0
57 22 0
58 200 1
59 27 0
60 31 0
61 32 0
62 24 0
63 159 0
64 23 0
65 25 0
66 21 0
67 23 0
68 26 0
69 26 0
70 32 0
71 29 0
72 26 0
73 25 0
74 25 0
75 25 0
76 24 0
77 107 0
78 26 0
79 25 0
80 25 0
81 27 0
82 25 0
83 26 0
84 25 0
85 29 0
86 26 0
87 27 0
88 28 0
89 26 0
90 30 0
91 30 0
92 30 0
93 36 0
94 27 0
95 26 0
96 26 0
97 39 0
98 33 0
99 27 0
100 27 0
101 30 0
102 32 0
103 30 0
104 28 0
105 29 0
106 30 0
107 200 1
108 52 0
109 32 0
110 31 0
111 30 0
112 44 0
113 29 0
114 27 0
115 29 0
116 31 0
117 27 0
118 26 0
119 30 0
120 35 0
121 53 0
122 45 0
123 38 0
124 38 0
125 38 0
126 30 0
127 32 0
128 29 0
129 29 0
130 25 0
131 26 0
132 26 0
133 25 0
134 27 0
135 27 0
136 59 0
137 25 0
138 25 0
139 30 0
140 39 0
141 24 0
142 26 0
143 25 0
144 24 0
145 26 0
146 22 0
147 30 0
148 33 0
149 156 0
150 26 0
151 200 1
152 30 0
153 21 0
154 23 0
155 24 0
156 22 0
157 200 1
158 25 0
159 37 0
160 200 1
161 24 0
162 26 0
163 24 0
164 24 0
165 24 0
166 29 0
167 200 1
168 21 0
169 200 1
170 21 0
171 29 0
172 22 0
173 21 0
174 22 0
175 30 0
176 18 0
177 34 0
178 18 0
179 20 0
180 27 0
181 53 0
182 19 0
183 200 1
184 21 0
185 27 0
186 23 0
187 24 0
188 28 0
189 36 0
190 200 1
191 35 0
192 200 1
193 200 1
194 200 1
195 46 0
196 32 0
197 38 0
198 200 1
199 47 0
200 90 0
201 39 0
202 200 1
203 43 0
204 200 1
205 36 0
206 200 1
207 200 1
208 39 0
209 36 0
210 35 0
211 39 0
212 50 0
213 200 1
214 200 1
215 200 1
216 200 1
217 200 1
218 49 0
219 200 1
220 200 1
221 200 1
222 200 1
223 200 1
224 200 1
225 200 1
226 200 1
227 200 1
228 200 1
229 200 1
230 200 1
231 200 1
232 200 1
233 200 1
234 200 1
235 200 1
236 200 1
237 200 1
238 200 1
239 200 1
240 200 1
241 200 1
242 200 1
243 200 1
244 200 1
245 200 1
246 200 1
247 200 1
248 44 0
249 200 1
250 200 1
251 200 1
252 200 1
253 200 1
254 200 1
255 200 1
256 200 1
257 196 0
258 200 1
259 200 1
260 200 1
261 200 1
262 200 1
263 200 1
264 200 1
265 200 1
266 200 1
267 200 1
268 200 1
269 37 0
270 200 1
271 200 1
272 200 1
273 200 1
274 200 1
275 200 1
276 200 1
277 200 1
278 200 1
279 200 1
280 200 1
281 200 1
282 200 1
283 200 1
284 200 1
285 200 1
286 200 1
287 200 1
288 200 1
289 200 1
290 200 1
291 200 1
292 200 1
293 200 1
294 200 1
295 200 1
296 200 1
297 200 1
298 200 1
299 200 1
300 200 1
301 200 1
302 200 1
303 200 1
304 200 1
305 28 0
306 200 1
307 200 1
308 36 0
309 200 1
310 200 1
311 200 1
312 200 1
313 200 1
314 200 1
315 200 1
316 25 0
317 20 0
318 200 1
319 200 1
320 37 0
321 117 0
322 45 0
323 200 1
324 42 0
325 200 1
326 190 0
327 36 0
328 200 1
329 35 0
330 33 0
331 200 1
332 200 1
333 30 0
334 28 0
335 27 0
336 27 0
337 200 1
338 24 0
339 38 0
340 200 1
341 200 1
342 27 0
343 200 1
344 52 0
345 200 1
346 200 1
347 200 1
348 200 1
349 200 1
350 200 1
351 200 1
352 200 1
353 200 1
354 200 1
355 200 1
356 200 1
357 200 1
358 200 1
359 200 1
360 200 1
361 200 1
362 200 1
363 200 1
364 200 1
365 200 1
366 200 1
367 200 1
368 200 1
369 200 1
370 200 1
371 200 1
372 200 1
373 200 1
374 200 1
375 200 1
376 200 1
377 99 0
378 200 1
379 200 1
380 200 1
381 21 0
382 200 1
383 200 1
384 18 0
385 200 1
386 200 1
387 200 1
388 200 1
389 200 1
390 200 1
391 200 1
392 200 1
393 200 1
394 18 0
395 200 1
396 200 1
397 200 1
398 200 1
399 200 1
400 200 1
401 200 1
402 200 1
403 200 1
404 200 1
405 200 1
406 200 1
407 200 1
408 200 1
409 200 1
410 200 1
411 42 0
412 200 1
413 200 1
414 200 1
415 200 1
416 200 1
417 200 1
418 200 1
419 200 1
420 200 1
421 200 1
422 200 1
423 200 1
424 200 1
425 95 0
426 200 1
427 200 1
428 200 1
429 200 1
430 200 1
431 200 1
432 200 1
433 61 0
434 200 1
435 200 1
436 200 1
437 200 1
438 200 1
439 200 1
440 200 1
441 13 0
442 200 1
443 200 1
444 16 0
445 200 1
446 200 1
447 200 1
448 200 1
449 200 1
450 200 1
451 200 1
452 200 1
453 200 1
454 200 1
455 8 0
456 8 0
457 8 0
458 8 0
459 9 0
460 9 0
461 9 0
462 9 0
463 8 0
464 8 0
465 8 0
466 8 0
467 8 0
468 8 0
469 8 0
470 8 0
471 8 0
472 9 0
473 9 0
474 9 0
475 9 0
476 9 0
477 9 0
478 9 0
479 9 0
480 9 0
481 9 0
482 8 0
483 8 0
484 9 0
485 9 0
486 9 0
487 9 0
488 9 0
489 9 0
490 8 0
491 8 0
492 8 0
493 8 0
494 8 0
495 8 0
496 8 0
497 8 0
498 8 0
499 8 0
500 8 0
501 9 0
502 9 0
503 10 0
504 13 0
505 13 0
506 9 0
507 8 0
508 8 0
509 8 0
510 8 0
511 8 0
512 8 0
513 8 0
514 9 0
515 9 0
516 9 0
517 9 0
518 9 0
519 9 0
520 9 0
521 9 0
522 9 0
523 9 0
524 9 0
525 9 0
526 9 0
527 9 0
528 9 0
529 9 0
530 9 0
531 9 0
532 9 0
533 9 0
534 9 0
535 8 0
536 8 0
537 8 0
538 8 0
539 8 0
540 8 0
541 8 0
542 8 0
543 8 0
544 8 0
545 8 0
546 8 0
547 8 0
548 8 0
549 8 0
550 8 0
551 8 0
552 8 0
553 8 0
554 8 0
555 7 0
556 7 0
557 7 0
558 7 0
559 7 0
560 7 0
561 7 0
562 7 0
563 7 0
564 7 0
565 7 0
566 8 0
567 8 0
568 8 0
569 10 0
570 8 0
571 10 0
572 9 0
573 11 0
574 9 0
575 8 0
576 8 0
577 8 0
578 8 0
579 8 0
580 8 0
581 8 0
582 8 0
583 8 0
584 8 0
585 8 0
586 8 0
587 8 0
588 8 0
589 8 0
590 8 0
591 8 0
592 8 0
593 8 0
594 8 0
595 8 0
596 8 0
597 8 0
598 8 0
599 8 0
600 8 0
601 8 0
602 8 0
603 8 0
604 9 0
605 9 0
606 9 0
607 9 0
608 9 0
609 9 0
610 9 0
611 9 0
612 9 0
613 9 0
614 9 0
615 9 0
616 8 0
617 8 0
618 8 0
619 8 0
620 8 0
621 8 0
622 8 0
623 8 0
624 8 0
625 8 0
626 9 0
627 9 0
628 9 0
629 9 0
630 9 0
631 9 0
632 9 0
633 9 0
634 9 0
635 9 0
636 9 0
637 9 0
638 9 0
639 9 0
640 9 0
641 9 0
642 9 0
643 9 0
644 9 0
645 9 0
646 9 0
647 10 0
648 10 0
649 9 0
650 9 0
651 9 0
652 9 0
653 9 0
654 9 0
655 9 0
656 9 0
657 9 0
658 10 0
659 9 0
660 9 0
661 9 0
662 10 0
663 9 0
664 9 0
665 10 0
666 10 0
667 10 0
668 11 0
669 11 0
670 10 0
671 10 0
672 9 0
673 9 0
674 10 0
675 11 0
676 12 0
677 11 0
678 13 0
679 14 0
680 13 0
681 13 0
682 13 0
683 11 0
684 11 0
685 10 0
686 10 0
687 9 0
688 9 0
689 9 0
690 9 0
691 9 0
692 9 0
693 9 0
694 10 0
695 11 0
696 10 0
697 10 0
698 10 0
699 12 0
700 10 0
701 10 0
702 10 0
703 10 0
704 10 0
705 10 0
706 10 0
707 10 0
708 10 0
709 10 0
710 9 0
711 10 0
712 10 0
713 10 0
714 11 0
715 9 0
716 9 0
717 9 0
718 9 0
719 9 0
720 9 0
721 9 0
722 9 0
723 9 0
724 9 0
725 9 0
726 9 0
727 9 0
728 9 0
729 9 0
730 9 0
731 9 0
732 9 0
733 9 0
734 9 0
735 9 0
736 9 0
737 9 0
738 9 0
739 9 0
740 9 0
741 9 0
742 8 0
743 8 0
744 8 0
745 8 0
746 8 0
747 8 0
748 8 0
749 8 0
750 8 0
751 8 0
752 8 0
753 8 0
754 8 0
755 8 0
756 8 0
757 8 0
758 8 0
759 8 0
760 8 0
761 8 0
762 8 0
763 8 0
764 200 1
765 200 1
766 200 1
767 200 1
768 200 1


==> data/newton_iterations_4km.txt <==
1 56 0
2 9 0
3 9 0
4 9 0
5 9 0
6 10 0
7 9 0
8 10 0
9 12 0
10 13 0
11 13 0
12 11 0
13 12 0
14 15 0
15 12 0
16 12 0
17 15 0
18 11 0
19 11 0
20 11 0
21 11 0
22 11 0
23 11 0
24 12 0
25 12 0
26 12 0
27 20 0
28 13 0
29 14 0
30 14 0
31 16 0
32 15 0
33 15 0
34 15 0
35 15 0
36 15 0
37 14 0
38 15 0
39 15 0
40 15 0
41 16 0
42 15 0
43 15 0
44 15 0
45 15 0
46 15 0
47 15 0
48 15 0
49 15 0
50 16 0
51 14 0
52 15 0
53 16 0
54 15 0
55 22 0
56 18 0
57 16 0
58 18 0
59 16 0
60 17 0
61 17 0
62 18 0
63 14 0
64 16 0
65 16 0
66 17 0
67 17 0
68 17 0
69 16 0
70 17 0
71 18 0
72 16 0
73 16 0
74 17 0
75 16 0
76 17 0
77 17 0
78 17 0
79 17 0
80 17 0
81 16 0
82 16 0
83 16 0
84 15 0
85 16 0
86 15 0
87 23 0
88 17 0
89 14 0
90 14 0
91 16 0
92 16 0
93 15 0
94 15 0
95 24 0
96 16 0
97 20 0
98 18 0
99 19 0
100 19 0
101 19 0
102 18 0
103 15 0
104 15 0
105 15 0
106 19 0
107 20 0
108 20 0
109 21 0
110 21 0
111 23 0
112 19 0
113 21 0
114 18 0
115 21 0
116 25 0
117 22 0
118 18 0
119 22 0
120 19 0
121 19 0
122 20 0
123 22 0
124 22 0
125 19 0
126 19 0
127 25 0
128 26 0
129 29 0
130 27 0
131 25 0
132 26 0
133 26 0
134 28 0
135 30 0
136 24 0
137 30 0
138 33 0
139 27 0
140 26 0
141 28 0
142 35 0
143 31 0
144 25 0
145 43 0
146 24 0
147 24 0
148 25 0
149 25 0
150 23 0
151 25 0
152 25 0
153 26 0
154 28 0
155 25 0
156 25 0
157 30 0
158 27 0
159 26 0
160 25 0
161 25 0
162 23 0
163 27 0
164 25 0
165 23 0
166 25 0
167 24 0
168 23 0
169 23 0
170 24 0
171 26 0
172 26 0
173 26 0
174 28 0
175 30 0
176 35 0
177 37 0
178 37 0
179 34 0
180 41 0
181 59 0
182 56 0
183 62 0
184 84 0
185 84 0
186 56 0
187 25 0
188 32 0
189 35 0
190 29 0
191 26 0
192 28 0
193 19 0
194 19 0
195 22 0
196 25 0
197 33 0
198 51 0
199 64 0
200 49 0
201 39 0
202 35 0
203 33 0
204 29 0
205 27 0
206 17 0
207 17 0
208 21 0
209 17 0
210 16 0
211 14 0
212 20 0
213 20 0
214 22 0
215 14 0
216 12 0
217 14 0
218 12 0
219 19 0
220 11 0
221 12 0
222 11 0
223 26 0
224 10 0
225 11 0
226 11 0
227 12 0
228 12 0
229 17 0
230 11 0
231 12 0
232 12 0
233 14 0
234 13 0
235 12 0
236 19 0
237 12 0
238 14 0
239 13 0
240 13 0
241 22 0
242 13 0
243 13 0
244 12 0
245 13 0
246 13 0
247 12 0
248 21 0
249 18 0
250 14 0
251 13 0
252 13 0
253 12 0
254 13 0
255 14 0
256 16 0
257 15 0
258 16 0
259 24 0
260 16 0
261 14 0
262 16 0
263 12 0
264 16 0
265 14 0
266 15 0
267 15 0
268 17 0
269 17 0
270 17 0
271 22 0
272 15 0
273 17 0
274 25 0
275 17 0
276 19 0
277 15 0
278 15 0
279 18 0
280 16 0
281 15 0
282 17 0
283 18 0
284 18 0
285 21 0
286 19 0
287 23 0
288 21 0
289 22 0
290 26 0
291 25 0
292 23 0
293 26 0
294 28 0
295 25 0
296 26 0
297 27 0
298 29 0
299 30 0
300 28 0
301 28 0
302 31 0
303 29 0
304 30 0
305 31 0
306 41 0
307 45 0
308 35 0
309 39 0
310 38 0
311 39 0
312 44 0
313 53 0
314 45 0
315 47 0
316 49 0
317 55 0
318 48 0
319 56 0
320 47 0
321 52 0
322 52 0
323 50 0
324 65 0
325 45 0
326 41 0
327 34 0
328 32 0
329 34 0
330 35 0
331 33 0
332 38 0
333 33 0
334 30 0
335 24 0
336 25 0
337 25 0
338 25 0
339 29 0
340 34 0
341 31 0
342 28 0
343 27 0
344 24 0
345 23 0
346 22 0
347 20 0
348 19 0
349 19 0
350 18 0
351 17 0
352 16 0
353 16 0
354 16 0
355 17 0
356 15 0
357 15 0
358 14 0
359 14 0
360 15 0
361 14 0
362 14 0
363 16 0
364 13 0
365 13 0
366 15 0
367 14 0
368 18 0
369 15 0
370 13 0
371 13 0
372 13 0
373 13 0
374 13 0
375 14 0
376 18 0
377 14 0
378 13 0
379 14 0
380 12 0
381 12 0
382 13 0
383 15 0
384 13 0
385 13 0
386 12 0
387 12 0
388 12 0
389 12 0
390 12 0
391 13 0
392 12 0
393 15 0
394 15 0
395 12 0
396 12 0
397 13 0
398 12 0
399 12 0
400 14 0
401 13 0
402 13 0
403 12 0
404 14 0
405 18 0
406 15 0
407 12 0
408 14 0
409 13 0
410 12 0
411 12 0
412 16 0
413 15 0
414 13 0
415 12 0
416 12 0
417 15 0
418 12 0
419 18 0
420 12 0
421 12 0
422 14 0
423 12 0
424 12 0
425 14 0
426 12 0
427 12 0
428 16 0
429 12 0
430 12 0
431 17 0
432 12 0
433 14 0
434 22 0
435 12 0
436 12 0
437 15 0
438 17 0
439 17 0
440 14 0
441 13 0
442 12 0
443 12 0
444 12 0
445 12 0
446 12 0
447 12 0
448 12 0
449 12 0
450 16 0
451 12 0
452 13 0
453 11 0
454 13 0
455 11 0
456 12 0
457 11 0
458 11 0
459 11 0
460 10 0
461 11 0
462 10 0
463 11 0
464 11 0
465 10 0
466 12 0
467 10 0
468 9 0
469 9 0
470 9 0
471 9 0
472 9 0
473 9 0
474 9 0
475 9 0
476 9 0
477 9 0
478 9 0
479 9 0
480 9 0
481 9 0
482 8 0
483 8 0
484 8 0
485 8 0
486 8 0
487 8 0
488 8 0
489 8 0
490 8 0
491 8 0
492 8 0
493 8 0
494 8 0
495 8 0
496 8 0
497 8 0
498 8 0
499 8 0
500 8 0
501 8 0
502 8 0
503 8 0
504 8 0
505 8 0
506 8 0
507 8 0
508 8 0
509 8 0
510 8 0
511 8 0
512 8 0
513 8 0
514 8 0
515 8 0
516 8 0
517 8 0
518 8 0
519 8 0
520 8 0
521 8 0
522 8 0
523 8 0
524 6 0
525 6 0
526 6 0
527 6 0
528 6 0
529 6 0
530 6 0
531 6 0
532 6 0
533 6 0
534 6 0
535 6 0
536 6 0
537 6 0
538 6 0
539 6 0
540 6 0
541 6 0
542 6 0
543 6 0
544 6 0
545 6 0
546 6 0
547 6 0
548 6 0
549 6 0
550 6 0
551 6 0
552 6 0
553 6 0
554 6 0
555 6 0
556 6 0
557 6 0
558 6 0
559 6 0
560 6 0
561 6 0
562 6 0
563 6 0
564 6 0
565 6 0
566 6 0
567 6 0
568 6 0
569 6 0
570 6 0
571 6 0
572 6 0
573 6 0
574 6 0
575 6 0
576 6 0
577 6 0
578 6 0
579 6 0
580 6 0
581 6 0
582 6 0
583 6 0
584 6 0
585 6 0
586 6 0
587 6 0
588 6 0
589 6 0
590 6 0
591 6 0
592 6 0
593 6 0
594 6 0
595 6 0
596 6 0
597 6 0
598 6 0
599 6 0
600 6 0
601 6 0
602 6 0
603 6 0
604 6 0
605 6 0
606 6 0
607 6 0
608 6 0
609 6 0
610 6 0
611 6 0
612 6 0
613 6 0
614 6 0
615 6 0
616 6 0
617 6 0
618 6 0
619 6 0
620 6 0
621 6 0
622 6 0
623 6 0
624 6 0
625 6 0
626 6 0
627 6 0
628 6 0
629 6 0
630 6 0
631 6 0
632 6 0
633 6 0
634 6 0
635 6 0
636 6 0
637 6 0
638 6 0
639 6 0
640 6 0
641 6 0
642 6 0
643 6 0
644 6 0
645 6 0
646 6 0
647 6 0
648 6 0
649 6 0
650 6 0
651 6 0
652 6 0
653 6 0
654 6 0
655 6 0
656 6 0
657 6 0
658 6 0
659 6 0
660 6 0
661 6 0
662 6 0
663 6 0
664 6 0
665 6 0
666 6 0
667 6 0
668 6 0
669 6 0
670 6 0
671 6 0
672 6 0
673 6 0
674 6 0
675 6 0
676 6 0
677 6 0
678 6 0
679 6 0
680 6 0
681 6 0
682 6 0
683 6 0
684 6 0
685 6 0
686 6 0
687 6 0
688 6 0
689 6 0
690 6 0
691 6 0
692 6 0
693 6 0
694 6 0
695 6 0
696 6 0
697 6 0
698 6 0
699 6 0
700 6 0
701 6 0
702 6 0
703 6 0
704 6 0
705 6 0
706 6 0
707 6 0
708 6 0
709 6 0
710 6 0
711 6 0
712 6 0
713 6 0
714 6 0
715 6 0
716 6 0
717 6 0
718 6 0
719 6 0
720 6 0
721 6 0
722 6 0
723 6 0
724 6 0
725 6 0
726 6 0
727 6 0
728 6 0
729 6 0
730 6 0
731 6 0
732 6 0
733 6 0
734 6 0
735 6 0
736 6 0
737 6 0
738 6 0
739 6 0
740 6 0
741 6 0
742 6 0
743 6 0
744 6 0
745 6 0
746 6 0
747 6 0
748 6 0
749 6 0
750 6 0
751 6 0
752 6 0
753 6 0
754 6 0
755 6 0
756 6 0
757 6 0
758 6 0
759 6 0
760 6 0
761 6 0
762 6 0
763 6 0
764 36 0
765 27 0
766 200 1
767 200 1
768 200 1


==> data/stationary_residual.csv <==
,0,1,2
0,8.39640e-01,1.00000e+00,1.00000e+00
1,8.70388e-01,1.00000e+00,8.70389e-01
2,8.79586e-01,1.00000e+00,7.65580e-01
3,9.95335e-01,9.69978e-01,7.62011e-01
4,9.83815e-01,9.52169e-01,7.49678e-01
5,9.85949e-01,1.00000e+00,7.39144e-01
6,9.82408e-01,9.83075e-01,7.26139e-01
7,8.16764e-01,1.00000e+00,5.93087e-01
8,9.29703e-01,1.00000e+00,5.51392e-01
9,9.79009e-01,9.86550e-01,5.39818e-01
10,9.82064e-01,9.70199e-01,5.30137e-01
11,9.85100e-01,9.51118e-01,5.22237e-01
12,9.78397e-01,1.00000e+00,5.10958e-01
13,8.60627e-01,1.00000e+00,4.39743e-01
14,9.96192e-01,9.69116e-01,4.38067e-01
15,9.85150e-01,9.50006e-01,4.31564e-01
16,9.30454e-01,9.85739e-01,4.01549e-01
17,9.86282e-01,9.65168e-01,3.96041e-01
18,9.43895e-01,9.87569e-01,3.73821e-01
19,9.89573e-01,9.63662e-01,3.69923e-01
20,9.46801e-01,9.83053e-01,3.50245e-01
21,9.48757e-01,1.00000e+00,3.32297e-01
22,9.68514e-01,9.97361e-01,3.21834e-01
23,9.84401e-01,9.78455e-01,3.16814e-01
24,9.84588e-01,9.59721e-01,3.11931e-01
25,9.39352e-01,9.86646e-01,2.93013e-01
26,9.84537e-01,9.67806e-01,2.88482e-01
27,9.39455e-01,9.94852e-01,2.71016e-01
28,9.38872e-01,1.00000e+00,2.54449e-01
29,9.84484e-01,9.80960e-01,2.50501e-01
30,9.39819e-01,1.00000e+00,2.35425e-01
31,9.39317e-01,1.00000e+00,2.21139e-01
32,9.84486e-01,9.80957e-01,2.17709e-01
33,9.40059e-01,1.00000e+00,2.04659e-01
34,9.96101e-01,9.69207e-01,2.03861e-01
35,9.51368e-01,9.84027e-01,1.93947e-01
36,9.93160e-01,9.56640e-01,1.92620e-01
37,9.73316e-01,1.00000e+00,1.87480e-01
38,9.98494e-01,9.66805e-01,1.87198e-01
39,9.78715e-01,9.54093e-01,1.83214e-01
40,9.73811e-01,1.00000e+00,1.78415e-01
41,9.97666e-01,9.67636e-01,1.77999e-01
42,9.79616e-01,9.54020e-01,1.74370e-01
43,9.75376e-01,1.00000e+00,1.70077e-01
44,9.97140e-01,9.68163e-01,1.69590e-01
45,9.92774e-01,1.00000e+00,1.68365e-01
46,9.99783e-01,9.65514e-01,1.68329e-01
47,9.92888e-01,1.00000e+00,1.67132e-01
48,9.97420e-01,9.67882e-01,1.66700e-01
49,9.80815e-01,9.53076e-01,1.63502e-01
50,9.77599e-01,1.00000e+00,1.59840e-01
51,9.92225e-01,9.73112e-01,1.58597e-01
52,9.84045e-01,9.55019e-01,1.56066e-01
53,9.67660e-01,9.53343e-01,1.51019e-01
54,9.74657e-01,1.00000e+00,1.47192e-01
55,9.80768e-01,9.84750e-01,1.44361e-01
56,9.88816e-01,9.61667e-01,1.42747e-01
57,9.82043e-01,1.00000e+00,1.40183e-01
58,9.77883e-01,9.87704e-01,1.37083e-01
59,9.85486e-01,9.67891e-01,1.35093e-01
60,9.86754e-01,1.00000e+00,1.33304e-01
61,9.77136e-01,9.88470e-01,1.30256e-01
62,9.81432e-01,9.72725e-01,1.27837e-01
63,9.84660e-01,9.54030e-01,1.25876e-01
64,9.57951e-01,9.62013e-01,1.20583e-01
65,9.95889e-01,1.00000e+00,1.20087e-01
66,9.14813e-01,1.00000e+00,1.09858e-01
67,9.46796e-01,1.00000e+00,1.04013e-01
68,9.76136e-01,9.89498e-01,1.01530e-01
69,9.04763e-01,1.00000e+00,9.18609e-02
70,9.38529e-01,1.00000e+00,8.62141e-02
71,9.38416e-01,1.00000e+00,8.09050e-02
72,9.38422e-01,1.00000e+00,7.59229e-02
73,9.38435e-01,1.00000e+00,7.12488e-02
74,9.38429e-01,1.00000e+00,6.68619e-02
75,9.38403e-01,1.00000e+00,6.27433e-02
76,9.38355e-01,1.00000e+00,5.88756e-02
77,9.48635e-01,1.00000e+00,5.58515e-02
78,9.66601e-01,9.99345e-01,5.39861e-02
79,9.63192e-01,1.00000e+00,5.19989e-02
80,9.54694e-01,1.00000e+00,4.96431e-02
81,9.52417e-01,1.00000e+00,4.72809e-02
82,9.43775e-01,1.00000e+00,4.46226e-02
83,9.44092e-01,1.00000e+00,4.21276e-02
84,9.39025e-01,1.00000e+00,3.95591e-02
85,9.36039e-01,1.00000e+00,3.70287e-02
86,9.34080e-01,1.00000e+00,3.45879e-02
87,9.31498e-01,1.00000e+00,3.22185e-02
88,9.28393e-01,1.00000e+00,2.99115e-02
89,9.41123e-01,1.00000e+00,2.81503e-02
90,9.44581e-01,1.00000e+00,2.65903e-02
91,9.47699e-01,1.00000e+00,2.51996e-02
92,9.43121e-01,1.00000e+00,2.37662e-02
93,9.39395e-01,1.00000e+00,2.23259e-02
94,9.45360e-01,1.00000e+00,2.11060e-02
95,9.43529e-01,1.00000e+00,1.99141e-02
96,9.82558e-01,9.82922e-01,1.95668e-02
97,1.00000e+00,1.00000e+00,1.95668e-02
98,9.49621e-01,1.00000e+00,1.85810e-02
99,8.72080e-01,1.00000e+00,1.62041e-02
100,8.25928e-01,1.00000e+00,1.33835e-02
101,8.02068e-01,1.00000e+00,1.07344e-02
102,9.34673e-01,1.00000e+00,1.00332e-02
103,4.23656e-02,1.00000e+00,4.25062e-04
104,1.36069e-01,1.00000e+00,5.78379e-05


==> data/test2_iterations_2km.csv <==
1,1.00000e+00
2,5.54753e-01
3,3.94916e-01
4,1.92755e-01
5,1.78863e-01
6,1.75115e-01
7,1.64886e-01
8,1.54574e-01
9,1.45933e-01
10,1.38402e-01
11,1.33699e-01
12,1.20547e-01
13,1.18287e-01
14,1.11197e-01
15,1.06194e-01
16,1.02216e-01
17,9.42961e-02
18,8.77484e-02
19,8.61789e-02
20,8.53757e-02
21,8.46297e-02
22,8.45617e-02
23,8.20791e-02
24,7.98496e-02
25,7.91920e-02
26,7.76559e-02
27,7.59336e-02
28,7.48762e-02
29,7.43295e-02
30,7.35621e-02
31,7.17432e-02
32,6.99839e-02
33,6.89419e-02
34,6.86746e-02
35,6.74870e-02
36,6.66277e-02
37,6.65155e-02
38,6.38109e-02
39,6.33705e-02
40,6.11673e-02
41,6.07591e-02
42,6.01003e-02
43,5.82169e-02
44,5.75079e-02
45,5.74590e-02
46,5.25309e-02
47,5.21346e-02
48,5.08015e-02
49,5.04577e-02
50,5.04553e-02
51,4.87820e-02
52,4.84371e-02
53,4.80814e-02
54,4.77389e-02
55,4.76852e-02
56,4.66122e-02
57,4.61539e-02
58,4.52050e-02
59,4.40186e-02
60,4.29647e-02
61,4.27272e-02
62,4.10217e-02
63,3.99630e-02
64,3.91084e-02
65,3.81166e-02
66,3.72298e-02
67,3.63800e-02
68,3.55529e-02
69,3.47592e-02
70,3.39846e-02
71,3.32327e-02
72,3.29964e-02
73,3.23531e-02
74,3.16405e-02
75,3.14400e-02
76,3.07871e-02
77,3.00794e-02
78,2.93633e-02
79,2.86340e-02
80,2.79227e-02
81,2.72113e-02
82,2.65119e-02
83,2.58328e-02
84,2.51525e-02
85,2.45509e-02
86,2.43433e-02
87,2.41487e-02
88,2.39470e-02
89,2.35042e-02
90,2.28525e-02
91,2.20672e-02
92,2.13332e-02
93,2.11291e-02
94,2.04452e-02
95,2.02626e-02
96,2.00919e-02
97,1.99188e-02
98,1.97374e-02
99,1.95632e-02
100,1.88554e-02
101,1.81393e-02
102,1.74781e-02
103,1.67822e-02
104,1.64254e-02
105,1.60494e-02
106,1.59110e-02
107,1.55696e-02
108,1.55338e-02
109,1.53822e-02
110,1.52581e-02
111,1.47019e-02
112,1.42424e-02
113,1.41123e-02
114,1.40085e-02
115,1.39297e-02
116,1.36850e-02
117,1.35585e-02
118,1.31491e-02
119,1.30286e-02
120,1.26836e-02
121,1.25070e-02
122,1.21191e-02
123,1.18691e-02
124,1.17609e-02
125,1.16429e-02
126,1.11371e-02
127,1.10189e-02
128,1.09282e-02
129,1.06404e-02
130,1.05523e-02
131,1.05149e-02
132,1.00974e-02
133,1.00771e-02
134,1.00562e-02
135,1.00359e-02
136,9.95190e-03
137,8.82127e-03
138,8.43146e-03
139,8.37429e-03
140,8.13809e-03
141,8.08975e-03
142,8.08570e-03
143,7.83279e-03
144,7.79006e-03
145,7.74876e-03
146,7.55851e-03
147,7.30119e-03
148,7.22790e-03
149,7.16966e-03
150,6.93501e-03
151,6.24646e-03
152,6.23095e-03
153,6.21806e-03
154,6.21710e-03
155,6.16292e-03
156,6.04118e-03
157,5.85845e-03
158,5.78743e-03
159,5.56699e-03
160,5.46208e-03
161,5.41171e-03
162,5.06415e-03
163,5.00376e-03
164,4.53255e-03
165,4.48983e-03
166,4.45509e-03
167,4.40771e-03
168,4.33765e-03
169,4.25613e-03
170,4.14000e-03
171,4.10264e-03
172,4.03974e-03
173,4.00525e-03
174,3.93937e-03
175,3.90189e-03
176,3.84221e-03
177,3.82992e-03
178,3.67094e-03
179,3.59217e-03
180,3.49478e-03
181,3.45360e-03
182,3.38915e-03
183,3.34845e-03
184,3.30071e-03
185,3.26622e-03
186,3.24032e-03
187,2.86782e-03
188,2.48481e-03
189,2.37393e-03
190,2.29993e-03
191,1.85630e-03
192,1.83350e-03
193,1.77466e-03
194,1.76010e-03
195,1.75306e-03
196,1.52700e-03
197,1.30954e-03
198,1.14277e-03
199,9.82384e-04
200,8.42430e-04
201,7.31062e-04
202,6.26055e-04
203,5.37077e-04
204,4.63675e-04
205,4.05550e-04
206,3.53297e-04
207,2.36462e-04
208,1.60279e-04
209,7.52712e-05
210,3.44477e-05
211,1.25691e-05
212,4.31987e-06
213,9.76965e-07
214,2.09978e-07
215,7.04899e-08
216,1.69207e-08
217,1.51328e-08
218,7.91466e-09
219,7.80295e-09
220,7.78087e-09
221,7.78087e-09
222,7.78087e-09
223,7.78087e-09
224,7.78087e-09
225,7.78087e-09
226,7.78087e-09
227,7.78087e-09
228,7.78087e-09
229,7.78087e-09
230,7.78087e-09
231,7.78087e-09
232,7.78087e-09
233,7.78087e-09
234,7.78087e-09
235,7.78087e-09
236,7.78087e-09
237,7.78087e-09
238,7.78087e-09
239,7.78087e-09
240,7.78087e-09
241,7.78099e-09
242,7.78099e-09
243,7.78099e-09
244,7.78099e-09
245,7.78099e-09
246,7.78099e-09
247,7.78099e-09
248,7.78099e-09
249,7.78099e-09
250,7.78099e-09
251,7.78111e-09
252,7.78111e-09
253,7.78111e-09
254,7.78111e-09
255,7.78111e-09
256,7.78111e-09
257,7.78111e-09
258,7.78111e-09
259,7.78123e-09
260,7.78123e-09
261,7.78123e-09
262,7.78123e-09
263,7.78123e-09
264,7.78123e-09
265,7.78123e-09
266,7.78134e-09
267,7.78134e-09
268,7.78134e-09
269,7.78134e-09
270,7.78134e-09
271,7.78134e-09
272,7.78134e-09
273,7.78146e-09
274,7.78146e-09
275,7.78146e-09
276,7.78146e-09
277,7.78146e-09
278,7.78146e-09
279,7.78146e-09
280,7.78158e-09
281,7.78158e-09
282,7.78158e-09
283,7.78158e-09
284,7.78158e-09
285,7.78158e-09
286,7.78170e-09
287,7.78170e-09
288,7.78170e-09
289,7.78170e-09
290,7.78170e-09
291,7.78182e-09
292,7.78182e-09
293,7.78182e-09
294,7.78182e-09
295,7.78182e-09
296,7.78182e-09
297,7.78194e-09
298,7.78194e-09
299,7.78194e-09
300,7.78194e-09
301,7.78194e-09
302,7.78206e-09
303,7.78206e-09
304,7.78206e-09
305,7.78206e-09
306,7.78206e-09
307,7.78218e-09
308,7.78218e-09
309,7.78218e-09
310,7.78218e-09
311,7.78218e-09
312,7.78230e-09
313,7.78230e-09
314,7.78230e-09
315,7.78230e-09
316,7.78242e-09
317,7.78242e-09
318,7.78242e-09
319,7.78242e-09
320,7.78242e-09
321,7.78254e-09
322,7.78254e-09
323,7.78254e-09
324,7.78254e-09
325,7.78254e-09
326,7.78266e-09
327,7.78266e-09
328,7.78266e-09
329,7.78266e-09
330,7.78278e-09
331,7.78278e-09
332,7.78278e-09
333,7.78278e-09
334,7.78290e-09
335,7.78290e-09
336,7.78290e-09
337,7.78290e-09
338,7.78290e-09
339,7.78302e-09
340,7.78302e-09
341,7.78302e-09
342,7.78302e-09
343,7.78313e-09
344,7.78313e-09
345,7.78313e-09
346,7.78325e-09
347,7.78325e-09
348,7.78325e-09
349,7.78325e-09
350,7.78337e-09
351,7.78337e-09
352,7.78337e-09
353,7.78337e-09
354,7.78349e-09
355,7.78349e-09
356,7.78349e-09
357,7.78349e-09
358,7.78361e-09
359,7.78361e-09
360,7.78361e-09
361,7.78361e-09
362,7.78373e-09
363,7.78373e-09
364,7.78373e-09
365,7.78373e-09
366,7.78385e-09
367,7.78385e-09
368,7.78385e-09
369,7.78397e-09
370,7.78397e-09
371,7.78397e-09
372,7.78397e-09
373,7.78409e-09
374,7.78409e-09
375,7.78409e-09
376,7.78409e-09
377,7.78421e-09
378,7.78421e-09
379,7.78421e-09
380,7.78433e-09
381,7.78433e-09
382,7.78433e-09
383,7.78433e-09
384,7.78445e-09
385,7.78445e-09
386,7.78445e-09
387,7.78457e-09
388,7.78457e-09
389,7.78457e-09
390,7.78457e-09
391,7.78469e-09
392,7.78469e-09
393,7.78469e-09
394,7.78481e-09
395,7.78481e-09
396,7.78481e-09
397,7.78493e-09
398,7.78493e-09
399,7.78493e-09
400,7.78493e-09
401,7.78504e-09
402,7.78504e-09
403,7.78504e-09
404,7.78516e-09
405,7.78516e-09
406,7.78516e-09
407,7.78528e-09
408,7.78528e-09
409,7.78528e-09
410,7.78528e-09
411,7.78540e-09
412,7.78540e-09
413,7.78540e-09
414,7.78552e-09
415,7.78552e-09
416,7.78552e-09
417,7.78564e-09
418,7.78564e-09
419,7.78564e-09
420,7.78576e-09
421,7.78576e-09
422,7.78576e-09
423,7.78576e-09
424,7.78588e-09
425,7.78588e-09
426,7.78588e-09
427,7.78600e-09
428,7.78600e-09
429,7.78600e-09
430,7.78612e-09
431,7.78612e-09
432,7.78612e-09
433,7.78624e-09
434,7.78624e-09
435,7.78624e-09
436,7.78636e-09
437,7.78636e-09
438,7.78636e-09
439,7.78648e-09
440,7.78648e-09
441,7.78648e-09
442,7.78660e-09
443,7.78660e-09
444,7.78660e-09
445,7.78672e-09
446,7.78672e-09
447,7.78672e-09
448,7.78683e-09
449,7.78683e-09
450,7.78683e-09
451,7.78695e-09
452,7.78695e-09
453,7.78695e-09
454,7.78707e-09
455,7.78707e-09
456,7.78707e-09
457,7.78719e-09
458,7.78719e-09
459,7.78719e-09
460,7.78731e-09
461,7.78731e-09
462,7.78731e-09
463,7.78743e-09
464,7.78743e-09
465,7.78743e-09
466,7.78755e-09
467,7.78755e-09
468,7.78767e-09
469,7.78767e-09
470,7.78767e-09
471,7.78779e-09
472,7.78779e-09
473,7.78779e-09
474,7.78791e-09
475,7.78791e-09
476,7.78791e-09
477,7.78803e-09
478,7.78803e-09
479,7.78803e-09
480,7.78815e-09
481,7.78815e-09
482,7.78827e-09
483,7.78827e-09
484,7.78827e-09
485,7.78839e-09
486,7.78839e-09
487,7.78839e-09
488,7.78851e-09
489,7.78851e-09
490,7.78851e-09
491,7.78863e-09
492,7.78863e-09
493,7.78874e-09
494,7.78874e-09
495,7.78874e-09
496,7.78886e-09
497,7.78886e-09
498,7.78886e-09
499,7.78898e-09
500,7.78898e-09

